Does interferometry probe thermalization?

We carry out a systematic study of interferometry radii in ultrarelativistic heavy-ion collisions within a two-dimensional transport model. We compute the transverse radii R_o and R_s as a function of p_t for various values of the Knudsen number, which measures the degree of thermalization in the system. They converge to the hydrodynamical limit much more slowly (by a factor 3) than elliptic flow. This solves most of the HBT puzzle for central collisions: R_o/R_s is in the range 1.1-1.2 for realistic values of the Knudsen number, much closer to experimental data ($\simeq 1$) than the value 1.5 from hydrodynamical calculations. The p_t dependence of R_o and R_s, which is usually said to reflect collective flow, also has a very limited sensitivity to the degree of thermalization. We then study the azimuthal oscillations of R_o, R_s, and R_{os} for non central collisions. Their amplitudes depend little on the Knudsen number, and reflect the eccentricity of the overlap area between the two nuclei.

==> fig1/HBTRadius-0,08.dat <==
28.178750 0.021000 11.527976 0.047206 10.104429 0.041377 1.140883 0.005791
3.110751 0.063000 5.487789 0.020131 4.702105 0.017248 1.167092 0.005188
2.923481 0.105000 4.627650 0.016844 3.788082 0.013788 1.221634 0.005148
2.869806 0.147000 4.118201 0.015263 3.305969 0.012253 1.245686 0.005241
2.846632 0.189000 3.794625 0.014523 2.990717 0.011446 1.268801 0.005413
2.833876 0.231000 3.547177 0.014066 2.778689 0.011019 1.276565 0.005608
2.838733 0.273000 3.337844 0.013804 2.602186 0.010762 1.282708 0.005849
2.826722 0.315000 3.166004 0.013711 2.462663 0.010665 1.285602 0.006124
2.829497 0.357000 3.019167 0.013699 2.342542 0.010629 1.288842 0.006417
2.846117 0.399000 2.917696 0.013907 2.245516 0.010703 1.299343 0.006741
2.854723 0.441000 2.814319 0.014072 2.156598 0.010783 1.304980 0.007071
2.862573 0.483000 2.713264 0.014348 2.093182 0.011069 1.296239 0.007479
2.878157 0.525000 2.622334 0.014547 2.031290 0.011268 1.290970 0.007845
2.892264 0.567000 2.558805 0.015013 1.956215 0.011478 1.308039 0.008298
2.878001 0.609000 2.475448 0.015265 1.911626 0.011788 1.294944 0.008721
2.874081 0.651000 2.430536 0.015897 1.859743 0.012164 1.306920 0.009250
2.887009 0.693000 2.343854 0.016140 1.805282 0.012432 1.298331 0.009739
2.862761 0.735000 2.296613 0.016789 1.774640 0.012973 1.294129 0.010339
2.850606 0.777000 2.253690 0.017348 1.745231 0.013434 1.291342 0.010886
2.897396 0.819000 2.197453 0.017885 1.693776 0.013786 1.297370 0.011510
2.877396 0.861000 2.166238 0.018648 1.666670 0.014348 1.299740 0.012174
2.926329 0.903000 2.114931 0.019229 1.631565 0.014834 1.296260 0.012858
2.874036 0.945000 2.080304 0.020066 1.612204 0.015551 1.290348 0.013641
2.965172 0.987000 2.031469 0.020780 1.584140 0.016204 1.282379 0.014466
2.875781 1.029000 1.997419 0.021661 1.550162 0.016811 1.288523 0.015337
2.906379 1.071000 1.978281 0.022581 1.532388 0.017491 1.290979 0.016142
2.895392 1.113000 1.957119 0.023859 1.489125 0.018154 1.314275 0.017241
2.891609 1.155000 1.903671 0.024723 1.475011 0.019156 1.290615 0.018366
2.857415 1.197000 1.875886 0.025777 1.465913 0.020143 1.279670 0.019433
2.912377 1.239000 1.850750 0.026690 1.458947 0.021039 1.268552 0.020394
2.841278 1.281000 1.827643 0.028171 1.418969 0.021872 1.288007 0.021798
2.886827 1.323000 1.831433 0.029901 1.405474 0.022947 1.303072 0.023089
2.917204 1.365000 1.771468 0.030236 1.400812 0.023910 1.264601 0.024138
2.901892 1.407000 1.753061 0.032301 1.375206 0.025339 1.274762 0.026058
2.861772 1.449000 1.712521 0.033396 1.337912 0.026091 1.279994 0.027579
2.924546 1.491000 1.720413 0.035395 1.327078 0.027303 1.296391 0.029096
3.075802 1.533000 1.695269 0.037374 1.326134 0.029236 1.278354 0.031178
3.071038 1.575000 1.690196 0.038992 1.320017 0.030452 1.280435 0.032625
2.899399 1.617000 1.672389 0.041047 1.306954 0.032078 1.279608 0.034711
2.978560 1.659000 1.633691 0.042690 1.287224 0.033636 1.269158 0.036955
2.930098 1.701000 1.612197 0.045106 1.257019 0.035169 1.282556 0.039567
2.986950 1.743000 1.576092 0.046276 1.276598 0.037482 1.234603 0.041523
2.906108 1.785000 1.592848 0.048413 1.232814 0.037470 1.292042 0.042983
3.037962 1.827000 1.543447 0.050914 1.198812 0.039545 1.287480 0.046651
2.841208 1.869000 1.563323 0.054778 1.193987 0.041836 1.309330 0.049553
2.896628 1.911000 1.524988 0.056715 1.204111 0.044781 1.266485 0.052595
2.760297 1.953000 1.545280 0.062567 1.204259 0.048759 1.283179 0.057260
2.852084 1.995000 1.626426 0.068698 1.215588 0.051345 1.337975 0.059735
3.125696 2.037000 1.519889 0.068245 1.183685 0.053149 1.284032 0.063500
3.084939 2.079000 1.488642 0.071914 1.190427 0.057508 1.250511 0.068319
3.090550 2.121000 1.449628 0.072166 1.220816 0.060775 1.187426 0.070403
3.096591 2.163000 1.448112 0.079416 1.144576 0.062770 1.265196 0.077557
3.192739 2.205000 1.460548 0.084607 1.170658 0.067814 1.247630 0.081923
3.301293 2.247000 1.432725 0.089025 1.075755 0.066844 1.331832 0.087875
2.758654 2.289000 1.427659 0.090748 1.142629 0.072630 1.249450 0.089893
2.598637 2.331000 1.455322 0.096170 1.111631 0.073459 1.309177 0.093454
2.840636 2.373000 1.367189 0.097285 1.083098 0.077070 1.262294 0.100631
2.947348 2.415000 1.401525 0.105197 1.133192 0.085056 1.236795 0.106149
3.111247 2.457000 1.474158 0.128067 1.097078 0.095308 1.343713 0.122859
3.219944 2.499000 1.288099 0.109059 1.102095 0.093311 1.168773 0.119737
2.999814 2.541000 1.360373 0.127973 1.135064 0.106778 1.198499 0.133038
2.788250 2.583000 1.239879 0.119307 1.116229 0.107409 1.110775 0.136083
2.895781 2.625000 1.376700 0.141620 0.987095 0.101541 1.394699 0.145479
2.935291 2.667000 1.276779 0.132396 1.079768 0.111967 1.182456 0.146647
2.496073 2.709000 1.337164 0.142139 0.982074 0.104393 1.361570 0.150329
2.988187 2.751000 1.230516 0.157551 0.990496 0.126820 1.242323 0.181071
2.224769 2.793000 1.278550 0.173989 1.034145 0.140729 1.236336 0.192450
3.247234 2.835000 1.417478 0.182996 0.895326 0.115586 1.583198 0.182574
2.479927 2.877000 1.261762 0.198267 0.988396 0.155312 1.276575 0.222222
3.661744 2.919000 1.364818 0.232362 0.909282 0.154806 1.500984 0.240772
2.725117 2.961000 1.438462 0.256297 1.003429 0.178785 1.433547 0.251976
2.304729 3.003000 1.172029 0.202496 0.958796 0.165655 1.222397 0.244339
2.594535 3.045000 1.390966 0.240322 1.039964 0.179678 1.337514 0.244339
2.589439 3.087000 1.104216 0.208677 0.915524 0.173018 1.206103 0.267261
3.204649 3.129000 1.118921 0.238555 0.943660 0.201189 1.185725 0.301511
2.734535 3.171000 1.361773 0.335245 0.921380 0.226828 1.477971 0.348155
2.281067 3.213000 1.343155 0.304165 1.087744 0.246326 1.234807 0.320256
2.684031 3.255000 1.226702 0.333866 0.664568 0.180872 1.845865 0.384900
2.525551 3.297000 1.028645 0.285295 0.853318 0.236668 1.205465 0.392232
2.480981 3.339000 1.235841 0.381389 1.011686 0.312213 1.221566 0.436436
2.134630 3.381000 1.297183 0.432394 0.648827 0.216276 1.999273 0.471405
2.842051 3.423000 0.934623 0.353254 0.740040 0.279709 1.262936 0.534522
2.489269 3.465000 0.902535 0.341126 0.848485 0.320697 1.063702 0.534522
3.323226 3.507000 1.116568 0.353090 0.807265 0.255279 1.383150 0.447214
2.360838 3.549000 1.124196 0.385596 0.729097 0.250078 1.541902 0.485071
2.493752 3.591000 1.108411 0.452507 0.814040 0.332330 1.361618 0.577350
2.460023 3.633000 1.424215 0.558623 1.106666 0.434070 1.286942 0.554700
3.605057 3.675000 1.153383 0.616509 0.972093 0.519606 1.186494 0.755929
2.257997 3.717000 1.305774 0.825844 0.606143 0.383359 2.154233 0.894427
1.960202 3.759000 0.946586 0.505972 1.201392 0.642171 0.787907 0.755929
1.804914 3.801000 1.256784 0.671779 0.708012 0.378448 1.775088 0.755929
2.309101 3.843000 1.163295 0.949827 0.634007 0.517665 1.834830 1.154701
1.822929 3.885000 0.258427 0.258427 1.045330 1.045330 0.247221 1.414214
1.579118 3.927000 1.077183 0.761684 0.288696 0.204139 3.731204 1.000000
2.112444 3.969000 1.373352 1.121337 1.247667 1.018716 1.100736 1.154701
1.983386 4.011000 1.468066 1.038080 1.025685 0.725269 1.431303 1.000000
2.208237 4.053000 1.117854 0.597518 1.154569 0.617143 0.968200 0.755929
1.749677 4.095000 1.324620 1.324620 0.615448 0.615448 2.152286 1.414214
1.003777 4.137000 1.194622 1.194622 0.015876 0.015876 75.245437 1.414214
1.475118 4.179000 0.230383 0.188107 0.604076 0.493226 0.381381 1.154701


==> fig1/HBTRadius-0,29.dat <==
28.832471 0.021000 9.923735 0.043858 8.269835 0.036549 1.199992 0.006250
2.953714 0.063000 5.240764 0.019690 4.506153 0.016930 1.163024 0.005313
2.740217 0.105000 4.419672 0.016184 3.779969 0.013842 1.169235 0.005179
2.687486 0.147000 3.935026 0.014537 3.374978 0.012468 1.165941 0.005225
2.697496 0.189000 3.638221 0.013805 3.104324 0.011779 1.171985 0.005366
2.704420 0.231000 3.399193 0.013284 2.901367 0.011338 1.171584 0.005527
2.704481 0.273000 3.203819 0.013062 2.741143 0.011176 1.168789 0.005766
2.707027 0.315000 3.053398 0.012994 2.620543 0.011152 1.165178 0.006018
2.739838 0.357000 2.908765 0.012943 2.503296 0.011139 1.161974 0.006293
2.755610 0.399000 2.805106 0.013172 2.404351 0.011290 1.166679 0.006641
2.761091 0.441000 2.715179 0.013402 2.319224 0.011448 1.170727 0.006980
2.748444 0.483000 2.610765 0.013558 2.250705 0.011688 1.159977 0.007344
2.771418 0.525000 2.543061 0.013915 2.192841 0.011999 1.159710 0.007738
2.788746 0.567000 2.466800 0.014231 2.130205 0.012289 1.158011 0.008159
2.808110 0.609000 2.407202 0.014640 2.076878 0.012631 1.159048 0.008601
2.785832 0.651000 2.343182 0.015166 2.037997 0.013191 1.149747 0.009154
2.819050 0.693000 2.298179 0.015743 1.973117 0.013516 1.164745 0.009688
2.778933 0.735000 2.229437 0.016189 1.945565 0.014128 1.145907 0.010269
2.798734 0.777000 2.199380 0.016818 1.906282 0.014577 1.153754 0.010814
2.842940 0.819000 2.141434 0.017439 1.844257 0.015019 1.161136 0.011517
2.840688 0.861000 2.103386 0.018222 1.828871 0.015844 1.150101 0.012252
2.901214 0.903000 2.058526 0.018805 1.803211 0.016472 1.141589 0.012919
2.804899 0.945000 2.027645 0.019678 1.775626 0.017233 1.141933 0.013725
2.905840 0.987000 1.991087 0.020438 1.745097 0.017913 1.140961 0.014517
2.877132 1.029000 1.966667 0.021478 1.713267 0.018711 1.147905 0.015445
2.823350 1.071000 1.911414 0.021953 1.686509 0.019370 1.133355 0.016242
2.860198 1.113000 1.918464 0.023700 1.672093 0.020657 1.147343 0.017471
2.769921 1.155000 1.865180 0.024253 1.659460 0.021578 1.123968 0.018389
2.912045 1.197000 1.834003 0.025338 1.628640 0.022501 1.126095 0.019538
2.802440 1.239000 1.802071 0.026733 1.618260 0.024007 1.113586 0.020980
2.894305 1.281000 1.791120 0.028014 1.593618 0.024925 1.123934 0.022119
2.917103 1.323000 1.789311 0.029582 1.574768 0.026035 1.136238 0.023381
2.842931 1.365000 1.720436 0.030121 1.547549 0.027094 1.111717 0.024759
2.936542 1.407000 1.727881 0.032538 1.523950 0.028698 1.133818 0.026631
2.957847 1.449000 1.720449 0.034117 1.500774 0.029761 1.146375 0.028044
2.762835 1.491000 1.674857 0.035360 1.495173 0.031567 1.120176 0.029857
2.860612 1.533000 1.694145 0.038360 1.482624 0.033571 1.142667 0.032022
2.854910 1.575000 1.639825 0.039149 1.440085 0.034380 1.138700 0.033763
2.930208 1.617000 1.610179 0.041307 1.486747 0.038141 1.083021 0.036280
2.786756 1.659000 1.604013 0.043031 1.414048 0.037935 1.134341 0.037939
2.987796 1.701000 1.606102 0.046481 1.416734 0.041000 1.133666 0.040927
2.868360 1.743000 1.571911 0.048743 1.409442 0.043705 1.115272 0.043853
3.134205 1.785000 1.579919 0.051490 1.357870 0.044254 1.163527 0.046090
2.884454 1.827000 1.537669 0.053150 1.344129 0.046460 1.143990 0.048882
2.848701 1.869000 1.516953 0.056338 1.383661 0.051388 1.096333 0.052523
2.777575 1.911000 1.517960 0.060381 1.346224 0.053550 1.127569 0.056254
2.821414 1.953000 1.478666 0.062851 1.375207 0.058453 1.075232 0.060111
2.958377 1.995000 1.482301 0.066964 1.331318 0.060143 1.113409 0.063888
2.806557 2.037000 1.488308 0.070952 1.363708 0.065012 1.091368 0.067420
3.206174 2.079000 1.456297 0.075404 1.305574 0.067600 1.115446 0.073225
2.906629 2.121000 1.418601 0.073159 1.275072 0.065757 1.112565 0.072932
2.958649 2.163000 1.425850 0.080788 1.315609 0.074541 1.083795 0.080128
3.207497 2.205000 1.452582 0.090085 1.283985 0.079629 1.131308 0.087706
3.146310 2.247000 1.401324 0.094370 1.305501 0.087917 1.073399 0.095238
2.972502 2.289000 1.442254 0.100365 1.258236 0.087559 1.146251 0.098414
2.972876 2.331000 1.373609 0.099132 1.261821 0.091064 1.088592 0.102062
2.868371 2.373000 1.327946 0.104173 1.227912 0.096325 1.081466 0.110940
2.460598 2.415000 1.346033 0.116497 1.226075 0.106115 1.097839 0.122398
2.504274 2.457000 1.351963 0.118575 1.142985 0.100246 1.182836 0.124035
3.071209 2.499000 1.400873 0.127352 1.229480 0.111771 1.139403 0.128565
3.010433 2.541000 1.352484 0.140625 1.138847 0.118412 1.187590 0.147043
2.724588 2.583000 1.227706 0.130874 1.278255 0.136262 0.960455 0.150756
3.196426 2.625000 1.143371 0.136659 1.080013 0.129086 1.058664 0.169031
3.476158 2.667000 1.386307 0.177498 1.277339 0.163547 1.085309 0.181071
2.585327 2.709000 1.248406 0.168335 1.197545 0.161477 1.042471 0.190693
2.884077 2.751000 1.218452 0.162100 1.131644 0.150552 1.076709 0.188144
2.531564 2.793000 1.244775 0.189826 1.217567 0.185677 1.022346 0.215666
2.877087 2.835000 1.102177 0.183696 0.976761 0.162794 1.128400 0.235702
3.109720 2.877000 1.371646 0.233524 1.055051 0.179624 1.300075 0.240772
2.783236 2.919000 1.203342 0.200557 1.081122 0.180187 1.113049 0.235702
3.280614 2.961000 1.263602 0.238798 1.125874 0.212770 1.122330 0.267261
2.900989 3.003000 1.338329 0.259980 0.904269 0.175661 1.480012 0.274721
2.233595 3.045000 1.122125 0.268239 1.021397 0.244161 1.098617 0.338062
1.624865 3.087000 1.285966 0.280621 1.049703 0.229064 1.225076 0.308607
1.827304 3.129000 1.111639 0.308313 0.972943 0.269846 1.142552 0.392232
2.381448 3.171000 1.197716 0.332187 0.977409 0.271084 1.225400 0.392232
3.383865 3.213000 1.228093 0.307023 1.189762 0.297441 1.032217 0.353553
2.680292 3.255000 1.185101 0.342109 1.264051 0.364900 0.937542 0.408248
3.216552 3.297000 1.406427 0.382781 1.161120 0.316017 1.211267 0.384900
2.650477 3.339000 1.171693 0.401887 0.905087 0.310442 1.294564 0.485071
3.024246 3.381000 1.084789 0.410012 1.110975 0.419909 0.976430 0.534522
2.715407 3.423000 1.031248 0.364601 0.703741 0.248810 1.465381 0.500000
2.817615 3.465000 1.024202 0.341401 0.954605 0.318202 1.072907 0.471405
2.207379 3.507000 1.063810 0.453610 0.904151 0.385531 1.176585 0.603023
2.372840 3.549000 0.999280 0.446892 1.061304 0.474630 0.941559 0.632456
1.401196 3.591000 1.604212 0.857487 1.423345 0.760810 1.127072 0.755929
1.885039 3.633000 1.267189 0.677341 0.600067 0.320749 2.111745 0.755929
2.938030 3.675000 1.372496 0.613799 1.193402 0.533706 1.150071 0.632456
1.760584 3.717000 0.564695 0.326027 0.929838 0.536842 0.607304 0.816497
1.006187 3.759000 0.047739 0.047739 0.042753 0.042753 1.116631 1.414214
1.182212 3.801000 1.125182 0.918707 1.068783 0.872658 1.052769 1.154701
1.516215 3.843000 0.783208 0.495344 0.760622 0.481060 1.029694 0.894427
1.025802 3.885000 0.447014 0.316087 1.274550 0.901243 0.350723 1.000000
1.810093 3.927000 0.277907 0.277907 0.575437 0.575437 0.482949 1.414214
1.000000 4.011000 0.000000 0.000000 0.000000 0.000000 nan 2.000000
1.012577 4.053000 0.657724 0.657724 0.027927 0.027927 23.551674 1.414214
1.000000 4.095000 0.000000 0.000000 0.000000 0.000000 nan 2.000000
1.065871 4.137000 0.059958 0.059958 0.056548 0.056548 1.060302 1.414214
1.000000 4.179000 0.000000 0.000000 0.000000 0.000000 nan 2.000000


==> fig1/HBTRadius-1,8.dat <==
37.384351 0.021000 7.140504 0.035480 6.095555 0.030288 1.171428 0.007027
2.552790 0.063000 4.600582 0.017839 4.241439 0.016446 1.084675 0.005484
2.458287 0.105000 3.979733 0.014696 3.753373 0.013861 1.060308 0.005222
2.472156 0.147000 3.633832 0.013339 3.427755 0.012582 1.060120 0.005191
2.486751 0.189000 3.370971 0.012601 3.219807 0.012035 1.046948 0.005286
2.511709 0.231000 3.188282 0.012282 3.035677 0.011694 1.050270 0.005448
2.520649 0.273000 3.022840 0.012067 2.881736 0.011504 1.048965 0.005646
2.532322 0.315000 2.892843 0.012065 2.771910 0.011561 1.043628 0.005898
2.533126 0.357000 2.777512 0.012141 2.673914 0.011688 1.038744 0.006182
2.567125 0.399000 2.684169 0.012301 2.579735 0.011822 1.040483 0.006481
2.575497 0.441000 2.602496 0.012547 2.510316 0.012102 1.036721 0.006818
2.583816 0.483000 2.522957 0.012871 2.429715 0.012396 1.038376 0.007215
2.599879 0.525000 2.454083 0.013184 2.370526 0.012735 1.035248 0.007598
2.620393 0.567000 2.401989 0.013707 2.305043 0.013154 1.042058 0.008070
2.633054 0.609000 2.353549 0.014167 2.259698 0.013602 1.041532 0.008513
2.634821 0.651000 2.284006 0.014624 2.197022 0.014067 1.039592 0.009055
2.665917 0.693000 2.236059 0.015210 2.156267 0.014668 1.037005 0.009620
2.656242 0.735000 2.182453 0.015703 2.104908 0.015145 1.036840 0.010176
2.677651 0.777000 2.152239 0.016424 2.066184 0.015767 1.041650 0.010792
2.685134 0.819000 2.109722 0.017105 2.016898 0.016352 1.046023 0.011466
2.670321 0.861000 2.076974 0.017871 1.988760 0.017112 1.044356 0.012168
2.682974 0.903000 2.016898 0.018535 1.970181 0.018106 1.023712 0.012996
2.695282 0.945000 1.996815 0.019413 1.925090 0.018716 1.037258 0.013749
2.688163 0.987000 1.966914 0.020360 1.916077 0.019834 1.026532 0.014639
2.707066 1.029000 1.935389 0.021475 1.855555 0.020589 1.043024 0.015692
2.663865 1.071000 1.919315 0.022620 1.867171 0.022006 1.027927 0.016667
2.741366 1.113000 1.860125 0.023419 1.822259 0.022942 1.020780 0.017805
2.744913 1.155000 1.862393 0.024796 1.810310 0.024102 1.028771 0.018829
2.645318 1.197000 1.830626 0.025804 1.760745 0.024819 1.039688 0.019934
2.714490 1.239000 1.786062 0.027296 1.762789 0.026940 1.013202 0.021613
2.687399 1.281000 1.781015 0.028338 1.721662 0.027394 1.034474 0.022502
2.743186 1.323000 1.754379 0.029774 1.722749 0.029237 1.018360 0.024001
2.789380 1.365000 1.724427 0.031502 1.716300 0.031354 1.004735 0.025835
2.693336 1.407000 1.706989 0.033150 1.685865 0.032740 1.012530 0.027464
2.682112 1.449000 1.685291 0.034906 1.644585 0.034063 1.024751 0.029292
2.823361 1.491000 1.678982 0.037315 1.641362 0.036479 1.022920 0.031431
2.810398 1.533000 1.662061 0.039186 1.601410 0.037756 1.037874 0.033343
2.671687 1.575000 1.642855 0.041515 1.619578 0.040927 1.014372 0.035737
2.778440 1.617000 1.624501 0.043471 1.574077 0.042122 1.032034 0.037844
2.810956 1.659000 1.624530 0.045949 1.529320 0.043256 1.062256 0.040000
2.705954 1.701000 1.592492 0.048402 1.570301 0.047728 1.014132 0.042983
2.978281 1.743000 1.524769 0.049999 1.524502 0.049990 1.000175 0.046374
2.740418 1.785000 1.543439 0.054214 1.489402 0.052316 1.036281 0.049675
2.856566 1.827000 1.576147 0.057343 1.512338 0.055021 1.042192 0.051451
2.754901 1.869000 1.507773 0.059185 1.462456 0.057406 1.030987 0.055513
2.806010 1.911000 1.547942 0.065500 1.499009 0.063430 1.032644 0.059842
2.681714 1.953000 1.494080 0.067019 1.472779 0.066063 1.014463 0.063436
2.713034 1.995000 1.507541 0.069835 1.396819 0.064706 1.079268 0.065512
3.120291 2.037000 1.466668 0.072611 1.402365 0.069427 1.045854 0.070014
2.676394 2.079000 1.470859 0.079651 1.420542 0.076927 1.035421 0.076584
2.710752 2.121000 1.491541 0.086330 1.452172 0.084052 1.027111 0.081855
2.634368 2.163000 1.437259 0.086670 1.444514 0.087107 0.994978 0.085280
2.635134 2.205000 1.405122 0.092251 1.369396 0.089905 1.026089 0.092848
2.861977 2.247000 1.420602 0.103197 1.388472 0.100863 1.023140 0.102733
2.918081 2.289000 1.483029 0.112753 1.331924 0.101264 1.113449 0.107521
2.803280 2.331000 1.484757 0.120628 1.297818 0.105440 1.144041 0.114897
3.062594 2.373000 1.458695 0.125082 1.258401 0.107907 1.159166 0.121268
2.704076 2.415000 1.290240 0.120578 1.317505 0.123126 0.979305 0.132164
2.669481 2.457000 1.397390 0.137025 1.275844 0.125107 1.095267 0.138675
2.993382 2.499000 1.468582 0.155234 1.207801 0.127669 1.215914 0.149487
3.180558 2.541000 1.330656 0.149239 1.265728 0.141957 1.051297 0.158610
2.574122 2.583000 1.454108 0.178988 1.288965 0.158661 1.128121 0.174078
2.480329 2.625000 1.245567 0.155696 1.359799 0.169975 0.915993 0.176777
2.650029 2.667000 1.424055 0.192020 1.328171 0.179091 1.072192 0.190693
2.383107 2.709000 1.226187 0.170865 1.189494 0.165752 1.030848 0.197066
2.241421 2.751000 1.418639 0.234815 1.171654 0.193934 1.210801 0.234082
2.823264 2.793000 1.236001 0.208922 1.302921 0.220234 0.948639 0.239046
3.204739 2.835000 1.114325 0.216466 1.251181 0.243051 0.890618 0.274721
2.639159 2.877000 1.264877 0.243426 1.316913 0.253440 0.960486 0.272166
3.086523 2.919000 0.974255 0.191067 1.470468 0.288382 0.662548 0.277350
2.377213 2.961000 1.592565 0.370264 1.199906 0.278972 1.327242 0.328798
2.589332 3.003000 1.167145 0.283074 1.229077 0.298095 0.949611 0.342997
2.662316 3.045000 1.010570 0.270086 1.188985 0.317770 0.849944 0.377964
3.286121 3.087000 1.374889 0.324065 1.210995 0.285434 1.135339 0.333333
1.861005 3.129000 1.144454 0.361908 0.941299 0.297665 1.215824 0.447214
2.303443 3.171000 0.838836 0.252918 1.157212 0.348913 0.724876 0.426401
2.630590 3.213000 1.188696 0.385664 1.131290 0.367039 1.050744 0.458831
2.562074 3.255000 1.088732 0.384925 1.145797 0.405100 0.950197 0.500000
1.315719 3.297000 1.108605 0.419013 1.339958 0.506456 0.827343 0.534522
1.523444 3.339000 0.748867 0.273448 1.294981 0.472860 0.578284 0.516398
2.660672 3.381000 1.199227 0.565321 0.735640 0.346784 1.630182 0.666667
2.032430 3.423000 1.136957 0.508463 0.926253 0.414233 1.227480 0.632456
1.769239 3.465000 0.978604 0.799027 1.630075 1.330950 0.600343 1.154701
2.175424 3.507000 1.104625 0.590447 1.199038 0.640913 0.921259 0.755929
3.423197 3.549000 1.260361 0.594140 0.878246 0.414009 1.435089 0.666667
1.540060 3.591000 0.793233 0.560900 1.385488 0.979688 0.572529 1.000000
3.128176 3.633000 1.170089 0.523280 0.922539 0.412572 1.268336 0.632456
1.539354 3.675000 0.893792 0.729778 1.386879 1.132382 0.644463 1.154701
3.067612 3.717000 1.210794 0.647197 1.421931 0.760054 0.851514 0.755929
1.278551 3.759000 0.725864 0.592665 0.223092 0.182154 3.253647 1.154701
1.743620 3.801000 0.401714 0.327998 0.454960 0.371473 0.882966 1.154701
1.451742 3.843000 0.671508 0.548284 0.440879 0.359976 1.523113 1.154701
2.842154 3.885000 0.414136 0.338141 0.359292 0.293360 1.152647 1.154701
1.000000 3.927000 0.000000 0.000000 0.000000 0.000000 nan 2.000000
1.000000 3.969000 0.000000 0.000000 0.000000 0.000000 nan 2.000000
1.000000 4.011000 0.000000 0.000000 0.000000 0.000000 nan 2.000000
1.000000 4.053000 0.000000 0.000000 0.000000 0.000000 nan 2.000000
1.749354 4.137000 0.525520 0.525520 0.997439 0.997439 0.526869 1.414214
1.000000 4.179000 0.000000 0.000000 0.000000 0.000000 nan 2.000000


==> fig1/HBTRadius-8,8.dat <==
12.531192 0.021000 5.561114 0.028939 5.226686 0.027199 1.063985 0.007359
2.343374 0.063000 4.265298 0.016734 4.160997 0.016325 1.025066 0.005548
2.337563 0.105000 3.786746 0.013997 3.738662 0.013819 1.012861 0.005227
2.374319 0.147000 3.496315 0.012775 3.446333 0.012593 1.014503 0.005167
2.402965 0.189000 3.277299 0.012182 3.244790 0.012061 1.010019 0.005257
2.428840 0.231000 3.111027 0.011925 3.076063 0.011791 1.011366 0.005421
2.441544 0.273000 2.966255 0.011769 2.929428 0.011623 1.012571 0.005611
2.468192 0.315000 2.844725 0.011773 2.821524 0.011677 1.008223 0.005853
2.482222 0.357000 2.739870 0.011896 2.727759 0.011844 1.004440 0.006140
2.508429 0.399000 2.652231 0.012101 2.626666 0.011984 1.009733 0.006452
2.517789 0.441000 2.575014 0.012338 2.559122 0.012262 1.006210 0.006776
2.519746 0.483000 2.510165 0.012726 2.479080 0.012569 1.012539 0.007170
2.543476 0.525000 2.436429 0.013098 2.427782 0.013052 1.003562 0.007603
2.562437 0.567000 2.380786 0.013528 2.354245 0.013377 1.011274 0.008036
2.576154 0.609000 2.337996 0.014053 2.306041 0.013861 1.013857 0.008501
2.581328 0.651000 2.279083 0.014557 2.250053 0.014372 1.012902 0.009033
2.602924 0.693000 2.224112 0.015053 2.199782 0.014888 1.011060 0.009572
2.593969 0.735000 2.168711 0.015640 2.157725 0.015560 1.005091 0.010199
2.626983 0.777000 2.135692 0.016232 2.122976 0.016136 1.005990 0.010749
2.619720 0.819000 2.091472 0.016973 2.059024 0.016709 1.015759 0.011477
2.622093 0.861000 2.066450 0.017775 2.036045 0.017514 1.014933 0.012165
2.611318 0.903000 2.016827 0.018465 2.012638 0.018427 1.002081 0.012948
2.641904 0.945000 1.993827 0.019519 1.975180 0.019336 1.009440 0.013845
2.652284 0.987000 1.966572 0.020516 1.970848 0.020560 0.997830 0.014753
2.653964 1.029000 1.939154 0.021526 1.905084 0.021148 1.017884 0.015699
2.659290 1.071000 1.908233 0.022528 1.906118 0.022503 1.001110 0.016696
2.684608 1.113000 1.868786 0.023572 1.872242 0.023615 0.998154 0.017838
2.653974 1.155000 1.861727 0.024843 1.886751 0.025177 0.986737 0.018871
2.649516 1.197000 1.823730 0.026381 1.807050 0.026140 1.009230 0.020457
2.704871 1.239000 1.805478 0.027438 1.799997 0.027354 1.003045 0.021492
2.649063 1.281000 1.791270 0.028700 1.784763 0.028596 1.003646 0.022659
2.703960 1.323000 1.767839 0.030587 1.732605 0.029977 1.020336 0.024469
2.720219 1.365000 1.742087 0.032197 1.740984 0.032177 1.000634 0.026138
2.726661 1.407000 1.703739 0.033552 1.711417 0.033703 0.995514 0.027850
2.703690 1.449000 1.690601 0.035629 1.691083 0.035639 0.999715 0.029804
2.733783 1.491000 1.680220 0.037454 1.700882 0.037915 0.987852 0.031524
2.741586 1.533000 1.638856 0.038861 1.673160 0.039674 0.979497 0.033534
2.693104 1.575000 1.632354 0.040739 1.628612 0.040645 1.002298 0.035295
2.758471 1.617000 1.632326 0.044230 1.576536 0.042718 1.035388 0.038320
2.708203 1.659000 1.617145 0.046928 1.600781 0.046453 1.010223 0.041039
2.675507 1.701000 1.558056 0.048418 1.610807 0.050057 0.967252 0.043948
2.856614 1.743000 1.564971 0.051793 1.586882 0.052518 0.986193 0.046804
2.688675 1.785000 1.580945 0.055429 1.525327 0.053479 1.036463 0.049583
2.954212 1.827000 1.547746 0.058646 1.521516 0.057652 1.017240 0.053586
2.642374 1.869000 1.561484 0.062039 1.476034 0.058644 1.057892 0.056188
2.765906 1.911000 1.520336 0.065853 1.513145 0.065542 1.004753 0.061256
2.660103 1.953000 1.557733 0.070953 1.533984 0.069871 1.015482 0.064416
2.760032 1.995000 1.510155 0.073953 1.491111 0.073020 1.012772 0.069254
2.873197 2.037000 1.455443 0.075870 1.449864 0.075579 1.003848 0.073721
2.644803 2.079000 1.442052 0.081640 1.478162 0.083684 0.975571 0.080064
2.719541 2.121000 1.410508 0.082333 1.467202 0.085642 0.961359 0.082549
2.557759 2.163000 1.360823 0.084314 1.461257 0.090536 0.931269 0.087622
2.631140 2.205000 1.390924 0.097504 1.307196 0.091634 1.064052 0.099136
2.600216 2.247000 1.368803 0.098274 1.402054 0.100662 0.976284 0.101535
2.920661 2.289000 1.517744 0.117096 1.364054 0.105239 1.112671 0.109109
2.690948 2.331000 1.530293 0.130504 1.405661 0.119875 1.088665 0.120605
3.076733 2.373000 1.351287 0.123099 1.307134 0.119077 1.033778 0.128831
2.958784 2.415000 1.368546 0.127066 1.217421 0.113035 1.124135 0.131306
2.383984 2.457000 1.402591 0.143903 1.303815 0.133769 1.075759 0.145095
2.707805 2.499000 1.448286 0.171880 1.334937 0.158428 1.084910 0.167836
2.858508 2.541000 1.385150 0.150684 1.341514 0.145937 1.032527 0.153846
2.707069 2.583000 1.458559 0.182320 1.287533 0.160942 1.132832 0.176777
2.669658 2.625000 1.271106 0.164099 1.232809 0.159155 1.031065 0.182574
2.416416 2.667000 1.492532 0.187300 1.379220 0.173080 1.082157 0.177471
3.032884 2.709000 1.252741 0.168920 1.180994 0.159245 1.060751 0.190693
2.815556 2.751000 1.388754 0.228310 1.163875 0.191340 1.193216 0.232495
2.746116 2.793000 1.125291 0.190209 1.343873 0.227156 0.837349 0.239046
2.276546 2.835000 1.141170 0.211910 1.230287 0.228459 0.927564 0.262613
3.762023 2.877000 1.093942 0.221010 1.080260 0.218245 1.012665 0.285714
4.455014 2.919000 1.138679 0.242767 1.317328 0.280855 0.864385 0.301511
2.378645 2.961000 1.153428 0.254750 1.198886 0.264790 0.962083 0.312348
2.099405 3.003000 1.227372 0.302158 1.183196 0.291283 1.037336 0.348155
2.862149 3.045000 1.209088 0.307109 1.257501 0.319406 0.961500 0.359211
2.506409 3.087000 1.207708 0.306758 1.149469 0.291965 1.050666 0.359211
3.257418 3.129000 1.425897 0.395473 1.231611 0.341588 1.157749 0.392232
1.870577 3.171000 0.977957 0.325986 1.193124 0.397708 0.819661 0.471405
1.920949 3.213000 1.172001 0.414365 1.445637 0.511110 0.810716 0.500000
2.051086 3.255000 1.321953 0.482709 1.232666 0.450106 1.072434 0.516398
3.012122 3.297000 1.157741 0.437585 0.949463 0.358863 1.219364 0.534522
2.701792 3.339000 1.176105 0.628655 1.026300 0.548580 1.145967 0.755929
2.239285 3.381000 0.897626 0.423145 0.846557 0.399071 1.060325 0.666667
1.771234 3.423000 0.648710 0.374533 0.780384 0.450555 0.831270 0.816497
1.521276 3.465000 1.030354 0.651653 1.682579 1.064156 0.612366 0.894427
1.602563 3.507000 0.858302 0.458782 0.886521 0.473866 0.968168 0.755929
1.872972 3.549000 0.771158 0.545291 1.177589 0.832681 0.654862 1.000000
1.676050 3.591000 1.075247 0.506876 0.934025 0.440303 1.151198 0.666667
1.727945 3.633000 1.162711 0.822161 0.692678 0.489797 1.678574 1.000000
2.089858 3.675000 1.053738 0.608376 1.201969 0.693957 0.876676 0.816497
1.916083 3.717000 1.326158 0.708861 1.679403 0.897679 0.789660 0.755929
2.164710 3.759000 0.752082 0.376041 1.006810 0.503405 0.746995 0.707107
2.312843 3.801000 0.663860 0.542040 1.038590 0.848005 0.639194 1.154701
1.000000 3.843000 0.000000 0.000000 0.000000 0.000000 nan 2.000000
1.000000 3.885000 0.000000 0.000000 0.000000 0.000000 nan 2.000000
1.000000 3.969000 0.000000 0.000000 0.000000 0.000000 nan 2.000000
1.000000 4.011000 0.000000 0.000000 0.000000 0.000000 nan 2.000000
1.315246 4.053000 0.859903 0.702108 0.415218 0.339024 2.070967 1.154701
1.000000 4.137000 0.000000 0.000000 0.000000 0.000000 nan 2.000000
1.000000 4.179000 0.000000 0.000000 0.000000 0.000000 nan 2.000000


==> fig1/gnuplotfile.txt <==
set term post eps enhan "Times-Roman" 25
set output "fig1.eps"
set xlabel "p_t [GeV/c]"
set ylabel "R_o [fm]"
plot [0:2][0:5]'HBTRadius-0,08.dat' using 2:3:4 title 'K=0.08' with yerrorlines, 'HBTRadius-0,29.dat' using 2:3:4 title 'K=0.29' with yerrorlines, 'HBTRadius-1,8.dat' using 2:3:4 title 'K=1.8' with yerrorlines, 'HBTRadius-8,8.dat' using 2:3:4 title 'K=8.8' with yerrorlines



==> fig2/gnuplotfile.txt <==
set term post eps enhan "Times-Roman" 25
set output "fig2.eps"
set key right top spacing 1.5
set xlabel "p_t [GeV/c]"
set ylabel "R_o [fm]"
set data style line
plot [0:2][0:5] "reshbtc.t=40" u ($1):(($2)*3/2.9/2)**(.5) title 't=40 fm/c',"reshbtc.t=6" u ($1):(($2)*3/2.9/2)**(.5) title 't=6 fm/c',"reshbtc.t=3" u ($1):(($2)*3/2.9/2)**(.5) title 't=3 fm/c',"reshbtc.t=0.2" u ($1):(($2)*3/2.9/2)**(.5) title 't=0.2 fm/c'




==> fig3/HBTvsKn.dat <==
# K    Ro   delta Ro(stat)   Rs   delta Rs(stat)
0.088858 2.94319 0.0075732 2.26518 0.00583967
0.111072 2.9271 0.00751158 2.29906 0.00590884
0.177715 2.88493 0.00737296 2.3698 0.00606598
0.296192 2.83866 0.00723355 2.44343 0.00623975
0.355431 2.82261 0.00718194 2.4709 0.00629635
0.592384 2.79071 0.00706694 2.5377 0.00643722
0.888577 2.76191 0.00697927 2.58502 0.00653376
1.184769 2.75223 0.0069466 2.61091 0.0065906
1.777153 2.73946 0.00689673 2.63484 0.00663973
3.554306 2.72518 0.00684708 2.66868 0.00670779
8.885766 2.7148 0.00681794 2.69091 0.00675659


==> fig3/gnuplotfile.txt <==
set term post eps enhan "Times-Roman" 25
set key bottom right
set output "fig3.eps"
set xlabel "1/K"
f(x)=1/(1+1.4/x)
f1(x)=a1+b1/(1+1/x/c1)
fit f1(x) 'HBTvsKn.dat' using (1/$1):2:3 via a1,b1,c1
f2(x)=a2+b2/(1+1/x/c2)
fit f2(x) 'HBTvsKn.dat' using (1/$1):4:5 via a2,b2,c2
plot [0:12][0:3.5] 'HBTvsKn.dat' using (1/$1):2:3 title "R_o[fm]" \
with errorbars lt 1,'HBTvsKn.dat' using (1/$1):4:5 title "R_s[fm]"\
with errorbars,f(x) title "v_2" lt 5,f1(x) notitle lt 1,f2(x) notitle lt 5



==> fig4/HBTRadius.dat <==
28.832471 0.021000 9.923735 0.043858 8.269835 0.036549 1.199992 0.006250
2.953714 0.063000 5.240764 0.019690 4.506153 0.016930 1.163024 0.005313
2.740217 0.105000 4.419672 0.016184 3.779969 0.013842 1.169235 0.005179
2.687486 0.147000 3.935026 0.014537 3.374978 0.012468 1.165941 0.005225
2.697496 0.189000 3.638221 0.013805 3.104324 0.011779 1.171985 0.005366
2.704420 0.231000 3.399193 0.013284 2.901367 0.011338 1.171584 0.005527
2.704481 0.273000 3.203819 0.013062 2.741143 0.011176 1.168789 0.005766
2.707027 0.315000 3.053398 0.012994 2.620543 0.011152 1.165178 0.006018
2.739838 0.357000 2.908765 0.012943 2.503296 0.011139 1.161974 0.006293
2.755610 0.399000 2.805106 0.013172 2.404351 0.011290 1.166679 0.006641
2.761091 0.441000 2.715179 0.013402 2.319224 0.011448 1.170727 0.006980
2.748444 0.483000 2.610765 0.013558 2.250705 0.011688 1.159977 0.007344
2.771418 0.525000 2.543061 0.013915 2.192841 0.011999 1.159710 0.007738
2.788746 0.567000 2.466800 0.014231 2.130205 0.012289 1.158011 0.008159
2.808110 0.609000 2.407202 0.014640 2.076878 0.012631 1.159048 0.008601
2.785832 0.651000 2.343182 0.015166 2.037997 0.013191 1.149747 0.009154
2.819050 0.693000 2.298179 0.015743 1.973117 0.013516 1.164745 0.009688
2.778933 0.735000 2.229437 0.016189 1.945565 0.014128 1.145907 0.010269
2.798734 0.777000 2.199380 0.016818 1.906282 0.014577 1.153754 0.010814
2.842940 0.819000 2.141434 0.017439 1.844257 0.015019 1.161136 0.011517
2.840688 0.861000 2.103386 0.018222 1.828871 0.015844 1.150101 0.012252
2.901214 0.903000 2.058526 0.018805 1.803211 0.016472 1.141589 0.012919
2.804899 0.945000 2.027645 0.019678 1.775626 0.017233 1.141933 0.013725
2.905840 0.987000 1.991087 0.020438 1.745097 0.017913 1.140961 0.014517
2.877132 1.029000 1.966667 0.021478 1.713267 0.018711 1.147905 0.015445
2.823350 1.071000 1.911414 0.021953 1.686509 0.019370 1.133355 0.016242
2.860198 1.113000 1.918464 0.023700 1.672093 0.020657 1.147343 0.017471
2.769921 1.155000 1.865180 0.024253 1.659460 0.021578 1.123968 0.018389
2.912045 1.197000 1.834003 0.025338 1.628640 0.022501 1.126095 0.019538
2.802440 1.239000 1.802071 0.026733 1.618260 0.024007 1.113586 0.020980
2.894305 1.281000 1.791120 0.028014 1.593618 0.024925 1.123934 0.022119
2.917103 1.323000 1.789311 0.029582 1.574768 0.026035 1.136238 0.023381
2.842931 1.365000 1.720436 0.030121 1.547549 0.027094 1.111717 0.024759
2.936542 1.407000 1.727881 0.032538 1.523950 0.028698 1.133818 0.026631
2.957847 1.449000 1.720449 0.034117 1.500774 0.029761 1.146375 0.028044
2.762835 1.491000 1.674857 0.035360 1.495173 0.031567 1.120176 0.029857
2.860612 1.533000 1.694145 0.038360 1.482624 0.033571 1.142667 0.032022
2.854910 1.575000 1.639825 0.039149 1.440085 0.034380 1.138700 0.033763
2.930208 1.617000 1.610179 0.041307 1.486747 0.038141 1.083021 0.036280
2.786756 1.659000 1.604013 0.043031 1.414048 0.037935 1.134341 0.037939
2.987796 1.701000 1.606102 0.046481 1.416734 0.041000 1.133666 0.040927
2.868360 1.743000 1.571911 0.048743 1.409442 0.043705 1.115272 0.043853
3.134205 1.785000 1.579919 0.051490 1.357870 0.044254 1.163527 0.046090
2.884454 1.827000 1.537669 0.053150 1.344129 0.046460 1.143990 0.048882
2.848701 1.869000 1.516953 0.056338 1.383661 0.051388 1.096333 0.052523
2.777575 1.911000 1.517960 0.060381 1.346224 0.053550 1.127569 0.056254
2.821414 1.953000 1.478666 0.062851 1.375207 0.058453 1.075232 0.060111
2.958377 1.995000 1.482301 0.066964 1.331318 0.060143 1.113409 0.063888
2.806557 2.037000 1.488308 0.070952 1.363708 0.065012 1.091368 0.067420
3.206174 2.079000 1.456297 0.075404 1.305574 0.067600 1.115446 0.073225
2.906629 2.121000 1.418601 0.073159 1.275072 0.065757 1.112565 0.072932
2.958649 2.163000 1.425850 0.080788 1.315609 0.074541 1.083795 0.080128
3.207497 2.205000 1.452582 0.090085 1.283985 0.079629 1.131308 0.087706
3.146310 2.247000 1.401324 0.094370 1.305501 0.087917 1.073399 0.095238
2.972502 2.289000 1.442254 0.100365 1.258236 0.087559 1.146251 0.098414
2.972876 2.331000 1.373609 0.099132 1.261821 0.091064 1.088592 0.102062
2.868371 2.373000 1.327946 0.104173 1.227912 0.096325 1.081466 0.110940
2.460598 2.415000 1.346033 0.116497 1.226075 0.106115 1.097839 0.122398
2.504274 2.457000 1.351963 0.118575 1.142985 0.100246 1.182836 0.124035
3.071209 2.499000 1.400873 0.127352 1.229480 0.111771 1.139403 0.128565
3.010433 2.541000 1.352484 0.140625 1.138847 0.118412 1.187590 0.147043
2.724588 2.583000 1.227706 0.130874 1.278255 0.136262 0.960455 0.150756
3.196426 2.625000 1.143371 0.136659 1.080013 0.129086 1.058664 0.169031
3.476158 2.667000 1.386307 0.177498 1.277339 0.163547 1.085309 0.181071
2.585327 2.709000 1.248406 0.168335 1.197545 0.161477 1.042471 0.190693
2.884077 2.751000 1.218452 0.162100 1.131644 0.150552 1.076709 0.188144
2.531564 2.793000 1.244775 0.189826 1.217567 0.185677 1.022346 0.215666
2.877087 2.835000 1.102177 0.183696 0.976761 0.162794 1.128400 0.235702
3.109720 2.877000 1.371646 0.233524 1.055051 0.179624 1.300075 0.240772
2.783236 2.919000 1.203342 0.200557 1.081122 0.180187 1.113049 0.235702
3.280614 2.961000 1.263602 0.238798 1.125874 0.212770 1.122330 0.267261
2.900989 3.003000 1.338329 0.259980 0.904269 0.175661 1.480012 0.274721
2.233595 3.045000 1.122125 0.268239 1.021397 0.244161 1.098617 0.338062
1.624865 3.087000 1.285966 0.280621 1.049703 0.229064 1.225076 0.308607
1.827304 3.129000 1.111639 0.308313 0.972943 0.269846 1.142552 0.392232
2.381448 3.171000 1.197716 0.332187 0.977409 0.271084 1.225400 0.392232
3.383865 3.213000 1.228093 0.307023 1.189762 0.297441 1.032217 0.353553
2.680292 3.255000 1.185101 0.342109 1.264051 0.364900 0.937542 0.408248
3.216552 3.297000 1.406427 0.382781 1.161120 0.316017 1.211267 0.384900
2.650477 3.339000 1.171693 0.401887 0.905087 0.310442 1.294564 0.485071
3.024246 3.381000 1.084789 0.410012 1.110975 0.419909 0.976430 0.534522
2.715407 3.423000 1.031248 0.364601 0.703741 0.248810 1.465381 0.500000
2.817615 3.465000 1.024202 0.341401 0.954605 0.318202 1.072907 0.471405
2.207379 3.507000 1.063810 0.453610 0.904151 0.385531 1.176585 0.603023
2.372840 3.549000 0.999280 0.446892 1.061304 0.474630 0.941559 0.632456
1.401196 3.591000 1.604212 0.857487 1.423345 0.760810 1.127072 0.755929
1.885039 3.633000 1.267189 0.677341 0.600067 0.320749 2.111745 0.755929
2.938030 3.675000 1.372496 0.613799 1.193402 0.533706 1.150071 0.632456
1.760584 3.717000 0.564695 0.326027 0.929838 0.536842 0.607304 0.816497
1.006187 3.759000 0.047739 0.047739 0.042753 0.042753 1.116631 1.414214
1.182212 3.801000 1.125182 0.918707 1.068783 0.872658 1.052769 1.154701
1.516215 3.843000 0.783208 0.495344 0.760622 0.481060 1.029694 0.894427
1.025802 3.885000 0.447014 0.316087 1.274550 0.901243 0.350723 1.000000
1.810093 3.927000 0.277907 0.277907 0.575437 0.575437 0.482949 1.414214
1.000000 4.011000 0.000000 0.000000 0.000000 0.000000 nan 2.000000
1.012577 4.053000 0.657724 0.657724 0.027927 0.027927 23.551674 1.414214
1.000000 4.095000 0.000000 0.000000 0.000000 0.000000 nan 2.000000
1.065871 4.137000 0.059958 0.059958 0.056548 0.056548 1.060302 1.414214
1.000000 4.179000 0.000000 0.000000 0.000000 0.000000 nan 2.000000


==> fig4/HBTRadiusCGC.dat <==
40.186052 0.021000 9.162587 0.034685 7.325798 0.027732 1.250729 0.005353
3.128682 0.063000 4.990868 0.017692 4.236826 0.015019 1.177973 0.005013
2.933987 0.105000 4.233070 0.015143 3.601538 0.012884 1.175351 0.005059
2.891212 0.147000 3.799304 0.013949 3.234899 0.011877 1.174474 0.005192
2.838506 0.189000 3.521595 0.013455 2.996550 0.011449 1.175216 0.005403
2.828388 0.231000 3.307843 0.013180 2.829825 0.011275 1.168921 0.005635
2.826551 0.273000 3.130469 0.013039 2.690834 0.011208 1.163382 0.005890
2.861955 0.315000 3.002623 0.013126 2.575134 0.011257 1.166007 0.006182
2.871500 0.357000 2.895044 0.013326 2.479737 0.011414 1.167480 0.006510
2.867523 0.399000 2.784638 0.013520 2.383726 0.011573 1.168187 0.006866
2.891054 0.441000 2.692188 0.013722 2.304476 0.011746 1.168243 0.007208
2.913987 0.483000 2.611165 0.014119 2.249075 0.012161 1.160995 0.007647
2.933750 0.525000 2.534877 0.014409 2.195544 0.012480 1.154555 0.008039
2.932775 0.567000 2.477140 0.014999 2.135792 0.012932 1.159822 0.008563
2.939331 0.609000 2.413127 0.015391 2.094066 0.013356 1.152365 0.009020
3.016292 0.651000 2.364767 0.015904 2.044578 0.013751 1.156604 0.009511
3.026698 0.693000 2.303946 0.016406 2.021806 0.014397 1.139549 0.010071
2.995562 0.735000 2.268044 0.017073 1.999397 0.015051 1.134364 0.010646
3.100775 0.777000 2.233995 0.017808 1.940995 0.015473 1.150954 0.011273
3.038396 0.819000 2.197977 0.018561 1.919364 0.016208 1.145159 0.011942
3.065801 0.861000 2.156125 0.019313 1.885588 0.016890 1.143476 0.012668
3.123684 0.903000 2.119545 0.019910 1.873667 0.017600 1.131228 0.013284
3.169070 0.945000 2.083561 0.020857 1.845006 0.018469 1.129298 0.014157
3.172297 0.987000 2.066807 0.021910 1.829063 0.019390 1.129981 0.014992
3.079513 1.029000 2.042634 0.022989 1.809228 0.020362 1.129008 0.015917
3.212961 1.071000 1.998054 0.023629 1.790080 0.021170 1.116182 0.016725
3.204525 1.113000 1.972927 0.024962 1.783328 0.022563 1.106317 0.017893
3.151581 1.155000 1.980566 0.026497 1.773315 0.023724 1.116872 0.018920
3.305722 1.197000 1.934959 0.027329 1.773870 0.025054 1.090812 0.019974
3.401037 1.239000 1.929936 0.028651 1.751527 0.026002 1.101859 0.020995
3.391766 1.281000 1.901063 0.029773 1.741012 0.027267 1.091930 0.022149
3.295464 1.323000 1.917018 0.032089 1.718559 0.028767 1.115480 0.023672
3.512075 1.365000 1.895305 0.033061 1.731486 0.030203 1.094612 0.024669
3.314222 1.407000 1.877834 0.034778 1.719680 0.031849 1.091967 0.026191
3.685186 1.449000 1.862796 0.036396 1.695888 0.033135 1.098420 0.027632
3.483632 1.491000 1.851159 0.038334 1.772222 0.036699 1.044541 0.029285
3.482428 1.533000 1.856300 0.040340 1.714815 0.037265 1.082507 0.030733
3.457765 1.575000 1.847027 0.042158 1.729988 0.039487 1.067653 0.032279
3.391234 1.617000 1.849824 0.044156 1.731375 0.041329 1.068414 0.033758
3.703424 1.659000 1.827268 0.046301 1.727135 0.043764 1.057976 0.035834
3.465652 1.701000 1.811841 0.047888 1.738938 0.045961 1.041924 0.037378
3.569028 1.743000 1.847340 0.050914 1.720739 0.047425 1.073574 0.038977
3.459318 1.785000 1.817434 0.053781 1.698193 0.050252 1.070216 0.041849
3.336407 1.827000 1.804744 0.055577 1.745074 0.053739 1.034194 0.043550
3.543404 1.869000 1.825021 0.059877 1.719702 0.056422 1.061243 0.046399
3.521057 1.911000 1.810930 0.061081 1.662955 0.056090 1.088983 0.047700
3.773641 1.953000 1.861785 0.066641 1.755974 0.062854 1.060258 0.050621
3.209164 1.995000 1.793338 0.065880 1.770282 0.065033 1.013024 0.051952
3.306766 2.037000 1.815816 0.070282 1.686507 0.065277 1.076673 0.054738
3.472927 2.079000 1.854834 0.075723 1.720853 0.070254 1.077857 0.057735
3.459746 2.121000 1.866513 0.078594 1.743014 0.073394 1.070854 0.059549
3.308080 2.163000 1.781696 0.079840 1.822223 0.081656 0.977760 0.063372
3.172194 2.205000 1.804518 0.084182 1.785827 0.083310 1.010466 0.065974
3.446398 2.247000 1.737623 0.084337 1.717231 0.083347 1.011875 0.068640
3.499613 2.289000 1.756677 0.091079 1.848139 0.095822 0.950511 0.073324
3.638042 2.331000 1.874404 0.098927 1.712501 0.090382 1.094541 0.074639
3.305915 2.373000 1.775959 0.096959 1.792418 0.097857 0.990817 0.077209
3.205953 2.415000 1.719736 0.097991 1.949235 0.111068 0.882262 0.080582
3.422248 2.457000 1.779363 0.106148 1.682090 0.100345 1.057828 0.084365
3.400117 2.499000 1.834122 0.116467 1.860940 0.118170 0.985589 0.089803
2.963796 2.541000 1.733252 0.110960 1.895216 0.121329 0.914541 0.090536
3.521726 2.583000 1.859785 0.123167 1.890259 0.125185 0.983879 0.093659
2.854549 2.625000 1.861611 0.128617 1.826747 0.126208 1.019085 0.097706
2.800776 2.667000 1.859423 0.129552 1.707096 0.118939 1.089231 0.098533
3.477770 2.709000 1.739653 0.137963 1.775324 0.140792 0.979907 0.112154
3.466502 2.751000 1.888441 0.149062 1.923915 0.151862 0.981561 0.111629
3.411087 2.793000 1.814976 0.143937 1.861441 0.147622 0.975038 0.112154
2.997422 2.835000 1.702326 0.145973 1.913096 0.164047 0.889827 0.121268
3.351229 2.877000 1.816175 0.154603 1.806658 0.153793 1.005268 0.120386
2.807897 2.919000 1.712974 0.153213 1.912368 0.171047 0.895734 0.126491
3.302966 2.961000 1.829249 0.166987 1.820174 0.166158 1.004986 0.129099
3.076555 3.003000 1.913442 0.181616 1.772552 0.168243 1.079484 0.134231
2.766586 3.045000 1.700136 0.175824 1.833198 0.189585 0.927415 0.146254
2.913505 3.087000 1.645427 0.176917 1.763634 0.189627 0.932976 0.152057
3.442268 3.129000 1.778518 0.187472 1.697459 0.178928 1.047753 0.149071
2.849440 3.171000 2.008392 0.212294 1.677096 0.177275 1.197542 0.149487
2.847872 3.213000 1.683885 0.190054 1.759376 0.198575 0.957092 0.159617
2.573128 3.255000 1.729387 0.208952 1.914728 0.231346 0.903202 0.170872
2.802377 3.297000 1.877285 0.231078 1.668534 0.205382 1.125111 0.174078
2.573891 3.339000 1.528906 0.195756 1.761159 0.225493 0.868125 0.181071
2.493853 3.381000 1.989526 0.243059 1.984642 0.242463 1.002461 0.172774
3.770752 3.423000 1.665475 0.213242 1.786066 0.228682 0.932482 0.181071
3.150247 3.465000 1.918888 0.247727 1.868091 0.241170 1.027192 0.182574
3.053386 3.507000 1.672636 0.228678 2.011330 0.274983 0.831607 0.193347
3.408276 3.549000 1.544090 0.210124 1.791640 0.243811 0.861830 0.192450
2.758335 3.591000 1.756203 0.281218 1.762839 0.282280 0.996236 0.226455
2.698537 3.633000 1.714384 0.250069 2.025532 0.295454 0.846387 0.206284
2.707585 3.675000 1.575677 0.233594 1.701369 0.252228 0.926123 0.209657
3.365274 3.717000 1.497290 0.233837 1.824060 0.284870 0.820856 0.220863
2.198860 3.759000 1.502264 0.245319 1.930335 0.315222 0.778240 0.230940
2.152178 3.801000 1.762684 0.327322 1.989673 0.369473 0.885917 0.262613
2.405379 3.843000 1.681200 0.297197 1.766043 0.312195 0.951959 0.250000
2.684880 3.885000 1.719905 0.334104 1.736980 0.337421 0.990170 0.274721
3.426806 3.927000 1.892283 0.390348 1.689034 0.348421 1.120334 0.291730
2.361153 3.969000 1.523810 0.287973 1.836038 0.346979 0.829944 0.267261
2.860036 4.011000 1.551904 0.262320 1.822917 0.308129 0.851330 0.239046
2.351453 4.053000 1.347910 0.259405 2.058318 0.396123 0.654860 0.272166
2.508591 4.095000 1.751274 0.369201 1.871517 0.394550 0.935751 0.298142
2.285787 4.137000 1.537881 0.298744 2.154143 0.418458 0.713918 0.274721
2.213112 4.179000 1.521703 0.353789 1.933764 0.449591 0.786913 0.328798


==> fig4/dataSTARratio.dat <==
0.2 6.16 0.01 5.39 0.01 6.07 0.04 5.27 0.03 6.05 0.05 5.01 0.05
0.3 5.51 0.01 4.93 0.01 5.40 0.03 4.98 0.03 5.40 0.04 4.74 0.04
0.4 4.88 0.01 4.53 0.01 4.75 0.03 4.68 0.03 4.78 0.04 4.57 0.04
0.525 4.32 0.01 4.14 0.02 4.14 0.04 4.36 0.03 4.17 0.04 4.26 0.04


==> fig4/gnuplotfile.txt <==
set term post eps enhan "Times-Roman" 25
set key right bottom spacing 1.5
set output "fig4.eps"
set xlabel "p_t [GeV/c]"
set ylabel "R_o/R_s"
plot [0:1][0:1.4]'HBTRadiusCGC.dat' using 2:7:8 title"CGC" with yerrorlines, 'HBTRadius.dat' using 2:7:8 title"Thermal" with yerrorlines,'dataSTARratio.dat' using 1:($2/$4):($3/$4+($5*$2)/($4*$4)) title "STAR data" with yerrorbars


==> fig5/HBTRadius-0,29.dat <==
28.832471 0.021000 9.923735 0.043858 8.269835 0.036549 1.199992 0.006250
2.953714 0.063000 5.240764 0.019690 4.506153 0.016930 1.163024 0.005313
2.740217 0.105000 4.419672 0.016184 3.779969 0.013842 1.169235 0.005179
2.687486 0.147000 3.935026 0.014537 3.374978 0.012468 1.165941 0.005225
2.697496 0.189000 3.638221 0.013805 3.104324 0.011779 1.171985 0.005366
2.704420 0.231000 3.399193 0.013284 2.901367 0.011338 1.171584 0.005527
2.704481 0.273000 3.203819 0.013062 2.741143 0.011176 1.168789 0.005766
2.707027 0.315000 3.053398 0.012994 2.620543 0.011152 1.165178 0.006018
2.739838 0.357000 2.908765 0.012943 2.503296 0.011139 1.161974 0.006293
2.755610 0.399000 2.805106 0.013172 2.404351 0.011290 1.166679 0.006641
2.761091 0.441000 2.715179 0.013402 2.319224 0.011448 1.170727 0.006980
2.748444 0.483000 2.610765 0.013558 2.250705 0.011688 1.159977 0.007344
2.771418 0.525000 2.543061 0.013915 2.192841 0.011999 1.159710 0.007738
2.788746 0.567000 2.466800 0.014231 2.130205 0.012289 1.158011 0.008159
2.808110 0.609000 2.407202 0.014640 2.076878 0.012631 1.159048 0.008601
2.785832 0.651000 2.343182 0.015166 2.037997 0.013191 1.149747 0.009154
2.819050 0.693000 2.298179 0.015743 1.973117 0.013516 1.164745 0.009688
2.778933 0.735000 2.229437 0.016189 1.945565 0.014128 1.145907 0.010269
2.798734 0.777000 2.199380 0.016818 1.906282 0.014577 1.153754 0.010814
2.842940 0.819000 2.141434 0.017439 1.844257 0.015019 1.161136 0.011517
2.840688 0.861000 2.103386 0.018222 1.828871 0.015844 1.150101 0.012252
2.901214 0.903000 2.058526 0.018805 1.803211 0.016472 1.141589 0.012919
2.804899 0.945000 2.027645 0.019678 1.775626 0.017233 1.141933 0.013725
2.905840 0.987000 1.991087 0.020438 1.745097 0.017913 1.140961 0.014517
2.877132 1.029000 1.966667 0.021478 1.713267 0.018711 1.147905 0.015445
2.823350 1.071000 1.911414 0.021953 1.686509 0.019370 1.133355 0.016242
2.860198 1.113000 1.918464 0.023700 1.672093 0.020657 1.147343 0.017471
2.769921 1.155000 1.865180 0.024253 1.659460 0.021578 1.123968 0.018389
2.912045 1.197000 1.834003 0.025338 1.628640 0.022501 1.126095 0.019538
2.802440 1.239000 1.802071 0.026733 1.618260 0.024007 1.113586 0.020980
2.894305 1.281000 1.791120 0.028014 1.593618 0.024925 1.123934 0.022119
2.917103 1.323000 1.789311 0.029582 1.574768 0.026035 1.136238 0.023381
2.842931 1.365000 1.720436 0.030121 1.547549 0.027094 1.111717 0.024759
2.936542 1.407000 1.727881 0.032538 1.523950 0.028698 1.133818 0.026631
2.957847 1.449000 1.720449 0.034117 1.500774 0.029761 1.146375 0.028044
2.762835 1.491000 1.674857 0.035360 1.495173 0.031567 1.120176 0.029857
2.860612 1.533000 1.694145 0.038360 1.482624 0.033571 1.142667 0.032022
2.854910 1.575000 1.639825 0.039149 1.440085 0.034380 1.138700 0.033763
2.930208 1.617000 1.610179 0.041307 1.486747 0.038141 1.083021 0.036280
2.786756 1.659000 1.604013 0.043031 1.414048 0.037935 1.134341 0.037939
2.987796 1.701000 1.606102 0.046481 1.416734 0.041000 1.133666 0.040927
2.868360 1.743000 1.571911 0.048743 1.409442 0.043705 1.115272 0.043853
3.134205 1.785000 1.579919 0.051490 1.357870 0.044254 1.163527 0.046090
2.884454 1.827000 1.537669 0.053150 1.344129 0.046460 1.143990 0.048882
2.848701 1.869000 1.516953 0.056338 1.383661 0.051388 1.096333 0.052523
2.777575 1.911000 1.517960 0.060381 1.346224 0.053550 1.127569 0.056254
2.821414 1.953000 1.478666 0.062851 1.375207 0.058453 1.075232 0.060111
2.958377 1.995000 1.482301 0.066964 1.331318 0.060143 1.113409 0.063888
2.806557 2.037000 1.488308 0.070952 1.363708 0.065012 1.091368 0.067420
3.206174 2.079000 1.456297 0.075404 1.305574 0.067600 1.115446 0.073225
2.906629 2.121000 1.418601 0.073159 1.275072 0.065757 1.112565 0.072932
2.958649 2.163000 1.425850 0.080788 1.315609 0.074541 1.083795 0.080128
3.207497 2.205000 1.452582 0.090085 1.283985 0.079629 1.131308 0.087706
3.146310 2.247000 1.401324 0.094370 1.305501 0.087917 1.073399 0.095238
2.972502 2.289000 1.442254 0.100365 1.258236 0.087559 1.146251 0.098414
2.972876 2.331000 1.373609 0.099132 1.261821 0.091064 1.088592 0.102062
2.868371 2.373000 1.327946 0.104173 1.227912 0.096325 1.081466 0.110940
2.460598 2.415000 1.346033 0.116497 1.226075 0.106115 1.097839 0.122398
2.504274 2.457000 1.351963 0.118575 1.142985 0.100246 1.182836 0.124035
3.071209 2.499000 1.400873 0.127352 1.229480 0.111771 1.139403 0.128565
3.010433 2.541000 1.352484 0.140625 1.138847 0.118412 1.187590 0.147043
2.724588 2.583000 1.227706 0.130874 1.278255 0.136262 0.960455 0.150756
3.196426 2.625000 1.143371 0.136659 1.080013 0.129086 1.058664 0.169031
3.476158 2.667000 1.386307 0.177498 1.277339 0.163547 1.085309 0.181071
2.585327 2.709000 1.248406 0.168335 1.197545 0.161477 1.042471 0.190693
2.884077 2.751000 1.218452 0.162100 1.131644 0.150552 1.076709 0.188144
2.531564 2.793000 1.244775 0.189826 1.217567 0.185677 1.022346 0.215666
2.877087 2.835000 1.102177 0.183696 0.976761 0.162794 1.128400 0.235702
3.109720 2.877000 1.371646 0.233524 1.055051 0.179624 1.300075 0.240772
2.783236 2.919000 1.203342 0.200557 1.081122 0.180187 1.113049 0.235702
3.280614 2.961000 1.263602 0.238798 1.125874 0.212770 1.122330 0.267261
2.900989 3.003000 1.338329 0.259980 0.904269 0.175661 1.480012 0.274721
2.233595 3.045000 1.122125 0.268239 1.021397 0.244161 1.098617 0.338062
1.624865 3.087000 1.285966 0.280621 1.049703 0.229064 1.225076 0.308607
1.827304 3.129000 1.111639 0.308313 0.972943 0.269846 1.142552 0.392232
2.381448 3.171000 1.197716 0.332187 0.977409 0.271084 1.225400 0.392232
3.383865 3.213000 1.228093 0.307023 1.189762 0.297441 1.032217 0.353553
2.680292 3.255000 1.185101 0.342109 1.264051 0.364900 0.937542 0.408248
3.216552 3.297000 1.406427 0.382781 1.161120 0.316017 1.211267 0.384900
2.650477 3.339000 1.171693 0.401887 0.905087 0.310442 1.294564 0.485071
3.024246 3.381000 1.084789 0.410012 1.110975 0.419909 0.976430 0.534522
2.715407 3.423000 1.031248 0.364601 0.703741 0.248810 1.465381 0.500000
2.817615 3.465000 1.024202 0.341401 0.954605 0.318202 1.072907 0.471405
2.207379 3.507000 1.063810 0.453610 0.904151 0.385531 1.176585 0.603023
2.372840 3.549000 0.999280 0.446892 1.061304 0.474630 0.941559 0.632456
1.401196 3.591000 1.604212 0.857487 1.423345 0.760810 1.127072 0.755929
1.885039 3.633000 1.267189 0.677341 0.600067 0.320749 2.111745 0.755929
2.938030 3.675000 1.372496 0.613799 1.193402 0.533706 1.150071 0.632456
1.760584 3.717000 0.564695 0.326027 0.929838 0.536842 0.607304 0.816497
1.006187 3.759000 0.047739 0.047739 0.042753 0.042753 1.116631 1.414214
1.182212 3.801000 1.125182 0.918707 1.068783 0.872658 1.052769 1.154701
1.516215 3.843000 0.783208 0.495344 0.760622 0.481060 1.029694 0.894427
1.025802 3.885000 0.447014 0.316087 1.274550 0.901243 0.350723 1.000000
1.810093 3.927000 0.277907 0.277907 0.575437 0.575437 0.482949 1.414214
1.000000 4.011000 0.000000 0.000000 0.000000 0.000000 nan 2.000000
1.012577 4.053000 0.657724 0.657724 0.027927 0.027927 23.551674 1.414214
1.000000 4.095000 0.000000 0.000000 0.000000 0.000000 nan 2.000000
1.065871 4.137000 0.059958 0.059958 0.056548 0.056548 1.060302 1.414214
1.000000 4.179000 0.000000 0.000000 0.000000 0.000000 nan 2.000000


==> fig5/HBTRadius-0,29C.dat <==
40.186052 0.021000 9.162587 0.034685 7.325798 0.027732 1.250729 0.005353
3.128682 0.063000 4.990868 0.017692 4.236826 0.015019 1.177973 0.005013
2.933987 0.105000 4.233070 0.015143 3.601538 0.012884 1.175351 0.005059
2.891212 0.147000 3.799304 0.013949 3.234899 0.011877 1.174474 0.005192
2.838506 0.189000 3.521595 0.013455 2.996550 0.011449 1.175216 0.005403
2.828388 0.231000 3.307843 0.013180 2.829825 0.011275 1.168921 0.005635
2.826551 0.273000 3.130469 0.013039 2.690834 0.011208 1.163382 0.005890
2.861955 0.315000 3.002623 0.013126 2.575134 0.011257 1.166007 0.006182
2.871500 0.357000 2.895044 0.013326 2.479737 0.011414 1.167480 0.006510
2.867523 0.399000 2.784638 0.013520 2.383726 0.011573 1.168187 0.006866
2.891054 0.441000 2.692188 0.013722 2.304476 0.011746 1.168243 0.007208
2.913987 0.483000 2.611165 0.014119 2.249075 0.012161 1.160995 0.007647
2.933750 0.525000 2.534877 0.014409 2.195544 0.012480 1.154555 0.008039
2.932775 0.567000 2.477140 0.014999 2.135792 0.012932 1.159822 0.008563
2.939331 0.609000 2.413127 0.015391 2.094066 0.013356 1.152365 0.009020
3.016292 0.651000 2.364767 0.015904 2.044578 0.013751 1.156604 0.009511
3.026698 0.693000 2.303946 0.016406 2.021806 0.014397 1.139549 0.010071
2.995562 0.735000 2.268044 0.017073 1.999397 0.015051 1.134364 0.010646
3.100775 0.777000 2.233995 0.017808 1.940995 0.015473 1.150954 0.011273
3.038396 0.819000 2.197977 0.018561 1.919364 0.016208 1.145159 0.011942
3.065801 0.861000 2.156125 0.019313 1.885588 0.016890 1.143476 0.012668
3.123684 0.903000 2.119545 0.019910 1.873667 0.017600 1.131228 0.013284
3.169070 0.945000 2.083561 0.020857 1.845006 0.018469 1.129298 0.014157
3.172297 0.987000 2.066807 0.021910 1.829063 0.019390 1.129981 0.014992
3.079513 1.029000 2.042634 0.022989 1.809228 0.020362 1.129008 0.015917
3.212961 1.071000 1.998054 0.023629 1.790080 0.021170 1.116182 0.016725
3.204525 1.113000 1.972927 0.024962 1.783328 0.022563 1.106317 0.017893
3.151581 1.155000 1.980566 0.026497 1.773315 0.023724 1.116872 0.018920
3.305722 1.197000 1.934959 0.027329 1.773870 0.025054 1.090812 0.019974
3.401037 1.239000 1.929936 0.028651 1.751527 0.026002 1.101859 0.020995
3.391766 1.281000 1.901063 0.029773 1.741012 0.027267 1.091930 0.022149
3.295464 1.323000 1.917018 0.032089 1.718559 0.028767 1.115480 0.023672
3.512075 1.365000 1.895305 0.033061 1.731486 0.030203 1.094612 0.024669
3.314222 1.407000 1.877834 0.034778 1.719680 0.031849 1.091967 0.026191
3.685186 1.449000 1.862796 0.036396 1.695888 0.033135 1.098420 0.027632
3.483632 1.491000 1.851159 0.038334 1.772222 0.036699 1.044541 0.029285
3.482428 1.533000 1.856300 0.040340 1.714815 0.037265 1.082507 0.030733
3.457765 1.575000 1.847027 0.042158 1.729988 0.039487 1.067653 0.032279
3.391234 1.617000 1.849824 0.044156 1.731375 0.041329 1.068414 0.033758
3.703424 1.659000 1.827268 0.046301 1.727135 0.043764 1.057976 0.035834
3.465652 1.701000 1.811841 0.047888 1.738938 0.045961 1.041924 0.037378
3.569028 1.743000 1.847340 0.050914 1.720739 0.047425 1.073574 0.038977
3.459318 1.785000 1.817434 0.053781 1.698193 0.050252 1.070216 0.041849
3.336407 1.827000 1.804744 0.055577 1.745074 0.053739 1.034194 0.043550
3.543404 1.869000 1.825021 0.059877 1.719702 0.056422 1.061243 0.046399
3.521057 1.911000 1.810930 0.061081 1.662955 0.056090 1.088983 0.047700
3.773641 1.953000 1.861785 0.066641 1.755974 0.062854 1.060258 0.050621
3.209164 1.995000 1.793338 0.065880 1.770282 0.065033 1.013024 0.051952
3.306766 2.037000 1.815816 0.070282 1.686507 0.065277 1.076673 0.054738
3.472927 2.079000 1.854834 0.075723 1.720853 0.070254 1.077857 0.057735
3.459746 2.121000 1.866513 0.078594 1.743014 0.073394 1.070854 0.059549
3.308080 2.163000 1.781696 0.079840 1.822223 0.081656 0.977760 0.063372
3.172194 2.205000 1.804518 0.084182 1.785827 0.083310 1.010466 0.065974
3.446398 2.247000 1.737623 0.084337 1.717231 0.083347 1.011875 0.068640
3.499613 2.289000 1.756677 0.091079 1.848139 0.095822 0.950511 0.073324
3.638042 2.331000 1.874404 0.098927 1.712501 0.090382 1.094541 0.074639
3.305915 2.373000 1.775959 0.096959 1.792418 0.097857 0.990817 0.077209
3.205953 2.415000 1.719736 0.097991 1.949235 0.111068 0.882262 0.080582
3.422248 2.457000 1.779363 0.106148 1.682090 0.100345 1.057828 0.084365
3.400117 2.499000 1.834122 0.116467 1.860940 0.118170 0.985589 0.089803
2.963796 2.541000 1.733252 0.110960 1.895216 0.121329 0.914541 0.090536
3.521726 2.583000 1.859785 0.123167 1.890259 0.125185 0.983879 0.093659
2.854549 2.625000 1.861611 0.128617 1.826747 0.126208 1.019085 0.097706
2.800776 2.667000 1.859423 0.129552 1.707096 0.118939 1.089231 0.098533
3.477770 2.709000 1.739653 0.137963 1.775324 0.140792 0.979907 0.112154
3.466502 2.751000 1.888441 0.149062 1.923915 0.151862 0.981561 0.111629
3.411087 2.793000 1.814976 0.143937 1.861441 0.147622 0.975038 0.112154
2.997422 2.835000 1.702326 0.145973 1.913096 0.164047 0.889827 0.121268
3.351229 2.877000 1.816175 0.154603 1.806658 0.153793 1.005268 0.120386
2.807897 2.919000 1.712974 0.153213 1.912368 0.171047 0.895734 0.126491
3.302966 2.961000 1.829249 0.166987 1.820174 0.166158 1.004986 0.129099
3.076555 3.003000 1.913442 0.181616 1.772552 0.168243 1.079484 0.134231
2.766586 3.045000 1.700136 0.175824 1.833198 0.189585 0.927415 0.146254
2.913505 3.087000 1.645427 0.176917 1.763634 0.189627 0.932976 0.152057
3.442268 3.129000 1.778518 0.187472 1.697459 0.178928 1.047753 0.149071
2.849440 3.171000 2.008392 0.212294 1.677096 0.177275 1.197542 0.149487
2.847872 3.213000 1.683885 0.190054 1.759376 0.198575 0.957092 0.159617
2.573128 3.255000 1.729387 0.208952 1.914728 0.231346 0.903202 0.170872
2.802377 3.297000 1.877285 0.231078 1.668534 0.205382 1.125111 0.174078
2.573891 3.339000 1.528906 0.195756 1.761159 0.225493 0.868125 0.181071
2.493853 3.381000 1.989526 0.243059 1.984642 0.242463 1.002461 0.172774
3.770752 3.423000 1.665475 0.213242 1.786066 0.228682 0.932482 0.181071
3.150247 3.465000 1.918888 0.247727 1.868091 0.241170 1.027192 0.182574
3.053386 3.507000 1.672636 0.228678 2.011330 0.274983 0.831607 0.193347
3.408276 3.549000 1.544090 0.210124 1.791640 0.243811 0.861830 0.192450
2.758335 3.591000 1.756203 0.281218 1.762839 0.282280 0.996236 0.226455
2.698537 3.633000 1.714384 0.250069 2.025532 0.295454 0.846387 0.206284
2.707585 3.675000 1.575677 0.233594 1.701369 0.252228 0.926123 0.209657
3.365274 3.717000 1.497290 0.233837 1.824060 0.284870 0.820856 0.220863
2.198860 3.759000 1.502264 0.245319 1.930335 0.315222 0.778240 0.230940
2.152178 3.801000 1.762684 0.327322 1.989673 0.369473 0.885917 0.262613
2.405379 3.843000 1.681200 0.297197 1.766043 0.312195 0.951959 0.250000
2.684880 3.885000 1.719905 0.334104 1.736980 0.337421 0.990170 0.274721
3.426806 3.927000 1.892283 0.390348 1.689034 0.348421 1.120334 0.291730
2.361153 3.969000 1.523810 0.287973 1.836038 0.346979 0.829944 0.267261
2.860036 4.011000 1.551904 0.262320 1.822917 0.308129 0.851330 0.239046
2.351453 4.053000 1.347910 0.259405 2.058318 0.396123 0.654860 0.272166
2.508591 4.095000 1.751274 0.369201 1.871517 0.394550 0.935751 0.298142
2.285787 4.137000 1.537881 0.298744 2.154143 0.418458 0.713918 0.274721
2.213112 4.179000 1.521703 0.353789 1.933764 0.449591 0.786913 0.328798


==> fig5/dataPHENIX.dat <==
0.26 5.21 0.16 4.92 0.18 4.93 0.21 4.67 0.20 
0.33 4.66 0.16 4.66 0.16 4.94 0.22 4.70 0.19 
0.39 4.65 0.17 4.32 0.17 4.39 0.18 4.15 0.17
0.45 4.20 0.15 4.28 0.16 4.17 0.16 4.02 0.16 
0.51 4.24 0.17 4.02 0.18 3.99 0.17 3.93 0.18 
0.57 3.62 0.18 3.53 0.18 3.60 0.21 3.88 0.20
0.66 3.47 0.16 3.53 0.18 3.46 0.15 3.57 0.16
0.84 3.19 0.15 3.34 0.16 2.91 0.17 3.33 0.19
1.15 2.65 0.23 3.18 0.30 2.06 0.37 2.64 0.38


==> fig5/dataPHOBOS.dat <==
0.198 5.97 0.31 0.65 4.79 0.67 1.03 5.48 0.27 0.36 4.09 0.63 0.66
0.393 4.59 0.30 0.43 4.26 0.39 0.31 5.05 0.28 0.40 4.64 0.39 0.40
0.685 3.15 0.37 0.64 4.08 0.35 0.25 3.31 0.32 0.53 3.96 0.36 0.20


==> fig5/dataSTAR.dat <==
0.223 6.37 0.04 5.64 0.03 6.31 0.19 5.56 0.04
0.264 6.04 0.18 5.24 0.04 6.01 0.19 5.24 0.03
0.308 5.65 0.18 5.04 0.04 5.70 0.19 5.09 0.04
0.353 5.32 0.18 4.89 0.04 5.38 0.18 4.83 0.04
0.400 5.11 0.18 4.71 0.11 5.08 0.18 4.72 0.11
0.447 4.85 0.18 4.51 0.11 4.76 0.18 4.53 0.11
0.492 4.56 0.16 4.38 0.11 4.67 0.16 4.55 0.11
0.558 4.17 0.16 4.16 0.11 4.22 0.16 4.15 0.11


==> fig5/gnuplotfile.txt <==
set term post eps enhan "Times-Roman" 25
set output "fig5.eps"
set xlabel "p_t [GeV/c]"
set ylabel "R_o [fm]"
plot [0:2][0:7]'HBTRadius-0,29.dat' using 2:3:4 title "Thermal" with yerrorlines, 'HBTRadius-0,29C.dat' using 2:3:4 title "CGC" with yerrorlines,'dataPHENIX.dat' using 1:2:3 title "Phenix {/Symbol p}^+{/Symbol p}^+" with yerrorbars,'dataPHENIX.dat' using 1:6:7 title "Phenix {/Symbol p}^-{/Symbol p}^-" with yerrorbars,'dataPHOBOS.dat' using 1:2:4 title "Phobos {/Symbol p}^+{/Symbol p}^+" with yerrorbars,'dataPHOBOS.dat' using 1:8:10 title "Phobos {/Symbol p}^-{/Symbol p}^-" with yerrorbars,'dataSTAR.dat' using 1:2:3 title "Star {/Symbol p}^+{/Symbol p}^+" with yerrorbars,'dataSTAR.dat' using 1:6:7 title "Star {/Symbol p}^-{/Symbol p}^-" with yerrorbars




==> fig7/HBTfonc.dat <==
0.015708 5623.964401 10.770116 7015.973171 13.435868 0.000000 0.000000
0.047124 5627.009754 10.775481 7013.036671 13.429662 -89.025689 -0.139254
0.078540 5636.133943 10.791547 7004.239004 13.411068 -177.692555 -0.278253
0.109956 5651.301366 10.818228 6989.615660 13.380150 -265.642833 -0.416737
0.141372 5672.452679 10.855382 6969.225759 13.337019 -352.520887 -0.554437
0.172788 5699.504815 10.902808 6943.151991 13.281830 -437.974311 -0.691073
0.204204 5732.350995 10.960249 6911.500534 13.214781 -521.655075 -0.826344
0.235619 5770.860786 11.027392 6874.400922 13.136119 -603.220729 -0.959933
0.267035 5814.880192 11.103870 6832.005857 13.046134 -682.335665 -1.091497
0.298451 5864.231805 11.189259 6784.490957 12.945161 -758.672455 -1.220669
0.329867 5918.715045 11.283084 6732.054407 12.833586 -831.913258 -1.347054
0.361283 5978.106495 11.384818 6674.916511 12.711837 -901.751304 -1.470232
0.392699 6042.160361 11.493886 6613.319121 12.580390 -967.892435 -1.589754
0.424115 6110.609082 11.609664 6547.524917 12.439769 -1030.056711 -1.705146
0.455531 6183.164104 11.731487 6477.816532 12.290540 -1087.980048 -1.815910
0.486947 6259.516844 11.858652 6404.495508 12.133314 -1141.415879 -1.921529
0.518363 6339.339852 11.990420 6327.881050 11.968747 -1190.136808 -2.021466
0.549779 6422.288188 12.126023 6248.308599 11.797530 -1233.936233 -2.115176
0.581195 6508.001028 12.264672 6166.128191 11.620394 -1272.629896 -2.202105
0.612611 6596.103484 12.405558 6081.702628 11.438104 -1306.057340 -2.281698
0.644026 6686.208642 12.547869 5995.405445 11.251453 -1334.083221 -2.353411
0.675442 6777.919815 12.690786 5907.618702 11.061259 -1356.598448 -2.416711
0.706858 6870.832968 12.833501 5818.730619 10.868360 -1373.521112 -2.471085
0.738274 6964.539307 12.975221 5729.133074 10.673609 -1384.797179 -2.516054
0.769690 7058.627993 13.115178 5639.219003 10.477866 -1390.400897 -2.551172
0.801106 7152.688931 13.252634 5549.379744 10.281993 -1390.334930 -2.576038
0.832522 7246.315599 13.386897 5460.002365 10.086849 -1384.630167 -2.590304
0.863938 7339.107856 13.517321 5371.467022 9.893279 -1373.345225 -2.593676
0.895354 7430.674681 13.643317 5284.144409 9.702115 -1356.565634 -2.585925
0.926770 7520.636789 13.764360 5198.393338 9.514162 -1334.402728 -2.566889
0.958186 7608.629061 13.879990 5114.558502 9.330199 -1306.992244 -2.536477
0.989602 7694.302757 13.989821 5032.968475 9.150969 -1274.492683 -2.494670
1.021018 7777.327439 14.093539 4953.933974 8.977179 -1237.083448 -2.441525
1.052434 7857.392593 14.190908 4877.746433 8.809494 -1194.962819 -2.377174
1.083849 7934.208900 14.281762 4804.676903 8.648531 -1148.345810 -2.301821
1.115265 8007.509154 14.366009 4734.975294 8.494864 -1097.461952 -2.215745
1.146681 8077.048796 14.443627 4668.869964 8.349017 -1042.553073 -2.119291
1.178097 8142.606090 14.514653 4606.567661 8.211466 -983.871113 -2.012872
1.209513 8203.981943 14.579183 4548.253776 8.082639 -921.676031 -1.896962
1.240929 8260.999388 14.637359 4494.092903 7.962917 -856.233844 -1.772091
1.272345 8313.502785 14.689365 4444.229662 7.852636 -787.814851 -1.638840
1.303761 8361.356766 14.735414 4398.789742 7.752090 -716.692056 -1.497838
1.335177 8404.444986 14.775738 4357.881104 7.661530 -643.139828 -1.349754
1.366593 8442.668737 14.810579 4321.595315 7.581173 -567.432806 -1.195293
1.398009 8475.945480 14.840180 4290.008926 7.511198 -489.845064 -1.035189
1.429425 8504.207373 14.864774 4263.184865 7.451756 -410.649518 -0.870206
1.460841 8527.399835 14.884574 4241.173767 7.402967 -330.117583 -0.701125
1.492257 8545.480229 14.899766 4224.015201 7.364927 -248.519049 -0.528746
1.523672 8558.416692 14.910503 4211.738748 7.337706 -166.122152 -0.353882
1.555088 8566.187181 14.916899 4204.364875 7.321354 -83.193812 -0.177357
1.586504 8568.778764 14.919024 4201.905598 7.315900 0.000000 0.000000
1.617920 8566.187181 14.916899 4204.364875 7.321354 83.193812 0.177357
1.649336 8558.416692 14.910503 4211.738748 7.337706 166.122152 0.353882
1.680752 8545.480229 14.899766 4224.015201 7.364927 248.519049 0.528746
1.712168 8527.399835 14.884574 4241.173767 7.402967 330.117583 0.701125
1.743584 8504.207373 14.864774 4263.184865 7.451756 410.649518 0.870206
1.775000 8475.945480 14.840180 4290.008926 7.511198 489.845064 1.035189
1.806416 8442.668737 14.810579 4321.595315 7.581173 567.432806 1.195293
1.837832 8404.444986 14.775738 4357.881104 7.661530 643.139828 1.349754
1.869248 8361.356766 14.735414 4398.789742 7.752090 716.692056 1.497838
1.900664 8313.502785 14.689365 4444.229662 7.852636 787.814851 1.638840
1.932079 8260.999388 14.637359 4494.092903 7.962917 856.233844 1.772091
1.963495 8203.981943 14.579183 4548.253776 8.082639 921.676031 1.896962
1.994911 8142.606090 14.514653 4606.567661 8.211466 983.871113 2.012872
2.026327 8077.048796 14.443627 4668.869964 8.349017 1042.553073 2.119291
2.057743 8007.509154 14.366009 4734.975294 8.494864 1097.461952 2.215745
2.089159 7934.208900 14.281762 4804.676903 8.648531 1148.345810 2.301821
2.120575 7857.392593 14.190908 4877.746433 8.809494 1194.962819 2.377174
2.151991 7777.327439 14.093539 4953.933974 8.977179 1237.083448 2.441525
2.183407 7694.302757 13.989821 5032.968475 9.150969 1274.492683 2.494670
2.214823 7608.629061 13.879990 5114.558502 9.330199 1306.992244 2.536477
2.246239 7520.636789 13.764360 5198.393338 9.514162 1334.402728 2.566889
2.277655 7430.674681 13.643317 5284.144409 9.702115 1356.565634 2.585925
2.309071 7339.107856 13.517321 5371.467022 9.893279 1373.345225 2.593676
2.340487 7246.315599 13.386897 5460.002365 10.086849 1384.630167 2.590304
2.371902 7152.688931 13.252634 5549.379744 10.281993 1390.334930 2.576038
2.403318 7058.627993 13.115178 5639.219003 10.477866 1390.400897 2.551172
2.434734 6964.539307 12.975221 5729.133074 10.673609 1384.797179 2.516054
2.466150 6870.832968 12.833501 5818.730619 10.868360 1373.521112 2.471085
2.497566 6777.919815 12.690786 5907.618702 11.061259 1356.598448 2.416711
2.528982 6686.208642 12.547869 5995.405445 11.251453 1334.083221 2.353411
2.560398 6596.103484 12.405558 6081.702628 11.438104 1306.057340 2.281698
2.591814 6508.001028 12.264672 6166.128191 11.620394 1272.629896 2.202105
2.623230 6422.288188 12.126023 6248.308599 11.797530 1233.936233 2.115176
2.654646 6339.339852 11.990420 6327.881050 11.968747 1190.136808 2.021466
2.686062 6259.516844 11.858652 6404.495508 12.133314 1141.415879 1.921529
2.717478 6183.164104 11.731487 6477.816532 12.290540 1087.980048 1.815910
2.748894 6110.609082 11.609664 6547.524917 12.439769 1030.056711 1.705146
2.780309 6042.160361 11.493886 6613.319121 12.580390 967.892435 1.589754
2.811725 5978.106495 11.384818 6674.916511 12.711837 901.751304 1.470232
2.843141 5918.715045 11.283084 6732.054407 12.833586 831.913258 1.347054
2.874557 5864.231805 11.189259 6784.490957 12.945161 758.672455 1.220669
2.905973 5814.880192 11.103870 6832.005857 13.046134 682.335665 1.091497
2.937389 5770.860786 11.027392 6874.400922 13.136119 603.220729 0.959933
2.968805 5732.350995 10.960249 6911.500534 13.214781 521.655075 0.826344
3.000221 5699.504815 10.902808 6943.151991 13.281830 437.974311 0.691073
3.031637 5672.452679 10.855382 6969.225759 13.337019 352.520887 0.554437
3.063053 5651.301366 10.818228 6989.615660 13.380150 265.642833 0.416737
3.094469 5636.133943 10.791547 7004.239004 13.411068 177.692555 0.278253
3.125885 5627.009754 10.775481 7013.036671 13.429662 89.025689 0.139254
3.157301 5623.964401 10.770116 7015.973171 13.435868 -0.000000 -0.000000
3.188717 5627.009754 10.775481 7013.036671 13.429662 -89.025689 -0.139254
3.220132 5636.133943 10.791547 7004.239004 13.411068 -177.692555 -0.278253
3.251548 5651.301366 10.818228 6989.615660 13.380150 -265.642833 -0.416737
3.282964 5672.452679 10.855382 6969.225759 13.337019 -352.520887 -0.554437
3.314380 5699.504815 10.902808 6943.151991 13.281830 -437.974311 -0.691073
3.345796 5732.350995 10.960249 6911.500534 13.214781 -521.655075 -0.826344
3.377212 5770.860786 11.027392 6874.400922 13.136119 -603.220729 -0.959933
3.408628 5814.880192 11.103870 6832.005857 13.046134 -682.335665 -1.091497
3.440044 5864.231805 11.189259 6784.490957 12.945161 -758.672455 -1.220669
3.471460 5918.715045 11.283084 6732.054407 12.833586 -831.913258 -1.347054
3.502876 5978.106495 11.384818 6674.916511 12.711837 -901.751304 -1.470232
3.534292 6042.160361 11.493886 6613.319121 12.580390 -967.892435 -1.589754
3.565708 6110.609082 11.609664 6547.524917 12.439769 -1030.056711 -1.705146
3.597124 6183.164104 11.731487 6477.816532 12.290540 -1087.980048 -1.815910
3.628540 6259.516844 11.858652 6404.495508 12.133314 -1141.415879 -1.921529
3.659955 6339.339852 11.990420 6327.881050 11.968747 -1190.136808 -2.021466
3.691371 6422.288188 12.126023 6248.308599 11.797530 -1233.936233 -2.115176
3.722787 6508.001028 12.264672 6166.128191 11.620394 -1272.629896 -2.202105
3.754203 6596.103484 12.405558 6081.702628 11.438104 -1306.057340 -2.281698
3.785619 6686.208642 12.547869 5995.405445 11.251453 -1334.083221 -2.353411
3.817035 6777.919815 12.690786 5907.618702 11.061259 -1356.598448 -2.416711
3.848451 6870.832968 12.833501 5818.730619 10.868360 -1373.521112 -2.471085
3.879867 6964.539307 12.975221 5729.133074 10.673609 -1384.797179 -2.516054
3.911283 7058.627993 13.115178 5639.219003 10.477866 -1390.400897 -2.551172
3.942699 7152.688931 13.252634 5549.379744 10.281993 -1390.334930 -2.576038
3.974115 7246.315599 13.386897 5460.002365 10.086849 -1384.630167 -2.590304
4.005531 7339.107856 13.517321 5371.467022 9.893279 -1373.345225 -2.593676
4.036947 7430.674681 13.643317 5284.144409 9.702115 -1356.565634 -2.585925
4.068362 7520.636789 13.764360 5198.393338 9.514162 -1334.402728 -2.566889
4.099778 7608.629061 13.879990 5114.558502 9.330199 -1306.992244 -2.536477
4.131194 7694.302757 13.989821 5032.968475 9.150969 -1274.492683 -2.494670
4.162610 7777.327439 14.093539 4953.933974 8.977179 -1237.083448 -2.441525
4.194026 7857.392593 14.190908 4877.746433 8.809494 -1194.962819 -2.377174
4.225442 7934.208900 14.281762 4804.676903 8.648531 -1148.345810 -2.301821
4.256858 8007.509154 14.366009 4734.975294 8.494864 -1097.461952 -2.215745
4.288274 8077.048796 14.443627 4668.869964 8.349017 -1042.553073 -2.119291
4.319690 8142.606090 14.514653 4606.567661 8.211466 -983.871113 -2.012872
4.351106 8203.981943 14.579183 4548.253776 8.082639 -921.676031 -1.896962
4.382522 8260.999388 14.637359 4494.092903 7.962917 -856.233844 -1.772091
4.413938 8313.502785 14.689365 4444.229662 7.852636 -787.814851 -1.638840
4.445354 8361.356766 14.735414 4398.789742 7.752090 -716.692056 -1.497838
4.476770 8404.444986 14.775738 4357.881104 7.661530 -643.139828 -1.349754
4.508185 8442.668737 14.810579 4321.595315 7.581173 -567.432806 -1.195293
4.539601 8475.945480 14.840180 4290.008926 7.511198 -489.845064 -1.035189
4.571017 8504.207373 14.864774 4263.184865 7.451756 -410.649518 -0.870206
4.602433 8527.399835 14.884574 4241.173767 7.402967 -330.117583 -0.701125
4.633849 8545.480229 14.899766 4224.015201 7.364927 -248.519049 -0.528746
4.665265 8558.416692 14.910503 4211.738748 7.337706 -166.122152 -0.353882
4.696681 8566.187181 14.916899 4204.364875 7.321354 -83.193812 -0.177357
4.728097 8568.778764 14.919024 4201.905598 7.315900 -0.000000 -0.000000
4.759513 8566.187181 14.916899 4204.364875 7.321354 83.193812 0.177357
4.790929 8558.416692 14.910503 4211.738748 7.337706 166.122152 0.353882
4.822345 8545.480229 14.899766 4224.015201 7.364927 248.519049 0.528746
4.853761 8527.399835 14.884574 4241.173767 7.402967 330.117583 0.701125
4.885177 8504.207373 14.864774 4263.184865 7.451756 410.649518 0.870206
4.916593 8475.945480 14.840180 4290.008926 7.511198 489.845064 1.035189
4.948008 8442.668737 14.810579 4321.595315 7.581173 567.432806 1.195293
4.979424 8404.444986 14.775738 4357.881104 7.661530 643.139828 1.349754
5.010840 8361.356766 14.735414 4398.789742 7.752090 716.692056 1.497838
5.042256 8313.502785 14.689365 4444.229662 7.852636 787.814851 1.638840
5.073672 8260.999388 14.637359 4494.092903 7.962917 856.233844 1.772091
5.105088 8203.981943 14.579183 4548.253776 8.082639 921.676031 1.896962
5.136504 8142.606090 14.514653 4606.567661 8.211466 983.871113 2.012872
5.167920 8077.048796 14.443627 4668.869964 8.349017 1042.553073 2.119291
5.199336 8007.509154 14.366009 4734.975294 8.494864 1097.461952 2.215745
5.230752 7934.208900 14.281762 4804.676903 8.648531 1148.345810 2.301821
5.262168 7857.392593 14.190908 4877.746433 8.809494 1194.962819 2.377174
5.293584 7777.327439 14.093539 4953.933974 8.977179 1237.083448 2.441525
5.325000 7694.302757 13.989821 5032.968475 9.150969 1274.492683 2.494670
5.356415 7608.629061 13.879990 5114.558502 9.330199 1306.992244 2.536477
5.387831 7520.636789 13.764360 5198.393338 9.514162 1334.402728 2.566889
5.419247 7430.674681 13.643317 5284.144409 9.702115 1356.565634 2.585925
5.450663 7339.107856 13.517321 5371.467022 9.893279 1373.345225 2.593676
5.482079 7246.315599 13.386897 5460.002365 10.086849 1384.630167 2.590304
5.513495 7152.688931 13.252634 5549.379744 10.281993 1390.334930 2.576038
5.544911 7058.627993 13.115178 5639.219003 10.477866 1390.400897 2.551172
5.576327 6964.539307 12.975221 5729.133074 10.673609 1384.797179 2.516054
5.607743 6870.832968 12.833501 5818.730619 10.868360 1373.521112 2.471085
5.639159 6777.919815 12.690786 5907.618702 11.061259 1356.598448 2.416711
5.670575 6686.208642 12.547869 5995.405445 11.251453 1334.083221 2.353411
5.701991 6596.103484 12.405558 6081.702628 11.438104 1306.057340 2.281698
5.733407 6508.001028 12.264672 6166.128191 11.620394 1272.629896 2.202105
5.764823 6422.288188 12.126023 6248.308599 11.797530 1233.936233 2.115176
5.796238 6339.339852 11.990420 6327.881050 11.968747 1190.136808 2.021466
5.827654 6259.516844 11.858652 6404.495508 12.133314 1141.415879 1.921529
5.859070 6183.164104 11.731487 6477.816532 12.290540 1087.980048 1.815910
5.890486 6110.609082 11.609664 6547.524917 12.439769 1030.056711 1.705146
5.921902 6042.160361 11.493886 6613.319121 12.580390 967.892435 1.589754
5.953318 5978.106495 11.384818 6674.916511 12.711837 901.751304 1.470232
5.984734 5918.715045 11.283084 6732.054407 12.833586 831.913258 1.347054
6.016150 5864.231805 11.189259 6784.490957 12.945161 758.672455 1.220669
6.047566 5814.880192 11.103870 6832.005857 13.046134 682.335665 1.091497
6.078982 5770.860786 11.027392 6874.400922 13.136119 603.220729 0.959933
6.110398 5732.350995 10.960249 6911.500534 13.214781 521.655075 0.826344
6.141814 5699.504815 10.902808 6943.151991 13.281830 437.974311 0.691073
6.173230 5672.452679 10.855382 6969.225759 13.337019 352.520887 0.554437
6.204645 5651.301366 10.818228 6989.615660 13.380150 265.642833 0.416737
6.236061 5636.133943 10.791547 7004.239004 13.411068 177.692555 0.278253
6.267477 5627.009754 10.775481 7013.036671 13.429662 89.025689 0.139254


==> fig7/gnuplotfile.txt <==
set term post eps enhan "Times-Roman" 30
set output "fig7.eps"
set key right top spacing 1.5
set xrange [0: 2*pi] 
set yrange [-1:6] 
set xtics ("0" 0, "{/Symbol p}/2" pi/2, "{/Symbol p}" pi, "3{/Symbol p}/2" (3*pi/2),"2{/Symbol p}" 2*pi)
set xlabel "{/Symbol f}"
set ylabel "fm^2"
set label "R_o^2" at 2.3,4.8
set arrow  from pi/2,3.3 to pi/2,5.
set arrow  to pi/2,3.3 from pi/2,5.
set label "{/Symbol D}R_o^2" at 0.8,3.8
set label "R_s^2" at 5.2,2.35
set arrow  from 3*pi/2,2.5 to 3*pi/2,4.1
set arrow  to 3*pi/2,2.5 from 3*pi/2,4.1
set label "{/Symbol D}R_s^2" at 4.,3.5
set arrow  from 3*pi/4,-.8 to 3*pi/4,.8
set arrow  to 3*pi/4,-.8 from 3*pi/4,.8
set label "{/Symbol D}R_o_s" at 1.6,-0.2
set label "R_o_s" at 0.2, 0.
set data style line
plot 'HBTfonc.dat' using ($1):($2)*0.000585:($3)*0.000585 with yerrorlines notitle, 'HBTfonc.dat' using($1):($4)*0.000585:($5)*0.000585 with yerrorlines notitle,'HBTfonc.dat' using ($1):($6)*0.000585:($7)*0.000585 with yerrorlines notitle


==> fig8/azhbt.dat <==
#  K        D      epsS   dEs    DRo/DRs d()   Ros/DRo d()    Ro()  d()/       Rs()   d()/     Ro()  d()/       Rs()   d()/       Ros  d()/
#                                                                  0                0              pi/2              pi/2            pi/4

3.979351 0.004066 0.273  0.014   1.005 0.017   0.981 0.017   4911.034 0.004   8176.063 0.004   8435.882 0.004   4669.083 0.004   1729.035 0.0025
1.989675 0.008132 0.263  0.014   1.012 0.017   0.985 0.017   5033.806 0.004   7928.516 0.004   8420.379 0.004   4616.914 0.004   1669.200 0.0025
0.994838 0.016264 0.259  0.014   1.016 0.017   0.957 0.017   5236.951 0.004   7637.766 0.004   8438.378 0.004   4489.345 0.004   1531.964 0.0025
0.497419 0.010286 0.253  0.014   1.027 0.017   0.963 0.017   5528.788 0.004   7145.269 0.004   8496.970 0.004   4256.881 0.004   1430.151 0.0025
0.198968 0.025716 0.244  0.014   1.149 0.017   0.896 0.017   5943.028 0.004   6467.440 0.004   8867.051 0.004   3923.322 0.004   1310.645 0.0025
0.099484 0.051432 0.236  0.014   1.282 0.017   0.901 0.017   6201.785 0.004   5927.146 0.004   9109.393 0.004   3659.856 0.004   1310.952 0.0025



 


==> fig8/gnuplotfile.txt <==
set term post eps enhan "Times-Roman" 25
set output "fig8.eps"
set key right bottom spacing 1.5
set xrange [0:12] 
set yrange [0:3] 
set xlabel "1/K"
set ylabel "fm"
set label "R_o({/Symbol p}/2)" at 4,2.4
set label "R_s(0)" at 4,2.1
set label "R_o(0)" at 4,1.7
set label "R_s({/Symbol p}/2)" at 4,1.4
f1(x)=a1+(b1-a1)/(1+(1/c1/x))
a1=1.7;b1=2.;c1=0.3;
fit f1(x) 'azhbt.dat' using (1/$1):(($9)*0.000585)**0.5:(0.005) via a1,b1,c1
f2(x)=a2+(b2-a2)/(1+(1/c2/x))
a2=1.7;b2=1.4;c2=0.2;
fit f2(x) 'azhbt.dat' using (1/$1):(($15)*0.000585)**0.5:(0.005) via a2,b2,c2
f3(x)=a3+(b3-a3)/(1+(1/c3/x))
a3=2.2;b3=1.7;c3=0.3;
fit f3(x) 'azhbt.dat' using (1/$1):(($11)*0.000585)**0.5:(0.005) via a3,b3,c3
f4(x)=a4+(b4-a4)/(1+(1/c4/x))
a4=2.2;b4=2.4;c4=0.2;
fit f4(x) 'azhbt.dat' using (1/$1):(($13)*0.000585)**0.5:(0.005) via a4,b4,c4
plot 'azhbt.dat' using (1/$1):(($11)*0.000585)**0.5:(0.005) \
notitle with errorbars lt 1 lw 2,\
f1(x) notitle lt 1 lw 2,'azhbt.dat' using \
(1/$1):(($13)*0.000585)**0.5:(0.005) notitle with errorbars lt 3 lw 2,f2(x) \
notitle lt 3 lw 2, 'azhbt.dat' using (1/$1):(($9)*0.000585)**0.5:(0.005) \
notitle with errorbars lt 1 lw 2,f3(x) notitle lt 1 lw 2,'azhbt.dat' \
using (1/$1):(($15)*0.000585)**0.5:(0.005) notitle with errorbars lt 3 lw 2,\
f4(x) notitle lt 3 lw 2




==> fig9/azhbt.dat <==
#  K        D      epsS   dEs    DRo/DRs d()   Ros/DRo d()    Ro()  d()/       Rs()   d()/     Ro()  d()/       Rs()   d()/       Ros  d()/
#                                                                  0                0              pi/2              pi/2            pi/4

3.979351 0.004066 0.273  0.014   1.005 0.017   0.981 0.017   4911.034 0.004   8176.063 0.004   8435.882 0.004   4669.083 0.004   1729.035 0.0025
1.989675 0.008132 0.263  0.014   1.012 0.017   0.985 0.017   5033.806 0.004   7928.516 0.004   8420.379 0.004   4616.914 0.004   1669.200 0.0025
0.994838 0.016264 0.259  0.014   1.016 0.017   0.957 0.017   5236.951 0.004   7637.766 0.004   8438.378 0.004   4489.345 0.004   1531.964 0.0025
0.497419 0.010286 0.253  0.014   1.027 0.017   0.963 0.017   5528.788 0.004   7145.269 0.004   8496.970 0.004   4256.881 0.004   1430.151 0.0025
0.198968 0.025716 0.244  0.014   1.149 0.017   0.896 0.017   5943.028 0.004   6467.440 0.004   8867.051 0.004   3923.322 0.004   1310.645 0.0025
0.099484 0.051432 0.236  0.014   1.282 0.017   0.901 0.017   6201.785 0.004   5927.146 0.004   9109.393 0.004   3659.856 0.004   1310.952 0.0025



 


==> fig9/gnuplotfile.txt <==
set term post eps enhan "Times-Roman" 25
set output "fig9.eps"
set key right bottom spacing 1.5
set xlabel "1/K"
f1(x)=1+a1/(1+(1/c1/x))
a1=0.5
c1=0.03
fit f1(x) 'azhbt.dat' using (1/$1):5:6 via a1
a2=-0.3
c2=0.2
f2(x)=1+a2/(1+(1/c2/x))
fit f2(x) 'azhbt.dat' using (1/$1):7:8 via a2,c2
a3=-0.2
c3=0.6
f3(x)=1+a3/(1+(1/c3/x))
fit f3(x) 'azhbt.dat' using (1/$1):($3/0.28):($4/0.28) via a3,c3
plot [0:12][0:1.5] 'azhbt.dat' using (1/$1):5:6 title "{/Symbol \
D}R_o^2/{/Symbol D}R_s^2" with errorbars lt 1 lw 2, f1(x) notitle lt 1\
lw 2,'azhbt.dat' using (1/$1):7:8 title "{/Symbol D}R_o_s/{/Symbol \
D}R_o^2" with errorbars lt 3 lw 2,f2(x) notitle lt 3 lw 2,\
'azhbt.dat' using (1/$1):($3/0.28):($4) title "{/Symbol e\
}_s/{/Symbol e}" with errorbars lt 4 lw 2,f3(x) notitle lt 4 lw 2

